Machine learning one-dimensional spinless trapped fermionic systems with neural-network quantum states

We compute the ground-state properties of fully polarized, trapped, one-dimensional fermionic systems interacting through a gaussian potential. We use an antisymmetric artificial neural network, or neural quantum state, as an ansatz for the wavefunction and use machine learning techniques to variationally minimize the energy of systems from 2 to 6 particles. We provide extensive benchmarks with other many-body methods, including exact diagonalisation and the Hartree-Fock approximation. The neural quantum state provides the best energies across a wide range of interaction strengths. We find very different ground states depending on the sign of the interaction. In the non-perturbative repulsive regime, the system asymptotically reaches crystalline order. In contrast, the strongly attractive regime shows signs of bosonization. The neural quantum state continuously learns these different phases with an almost constant number of parameters and a very modest increase in computational time with the number of particles.

==> main_paper.txt <==
Machine learning one-dimensional spinless trapped fermionic systems with
neural-network quantum states
J. W. T. Keeble ,1, ∗ M. Drissi ,1, 2, † A. Rojo-Francàs ,3, 4 B. Juliá-Dı́az ,3, 4 and A. Rios
1

1, 5, 6

Department of Physics, University of Surrey, Guildford GU2 7XH, United Kingdom
2
TRIUMF, 4004 Wesbrook Mall, Vancouver, BC V6T 2A3, Canada
3
Departament de Fı́sica Quàntica i Astrofı́sica (FQA),
Universitat de Barcelona (UB), c. Martı́ i Franquès 1, 08028, Barcelona, Spain
4
Institut de Ciències del Cosmos (ICCUB), Universitat de Barcelona (UB),
c. Martı́ i Franquès 1, 08028, Barcelona, Spain
5
Departament de Fı́sica Quàntica i Astrofı́sica (FQA),
Universitat de Barcelona (UB), c. Martı́ i Franquès 1, 08028, Barcelona, Spain
6
Institut de Ciències del Cosmos (ICCUB), Universitat de Barcelona (UB),
c. Martı́ i Franquès 1, 08028, Barcelona, Spain
(Dated: February 6, 2024)

We compute the ground-state properties of fully polarized, trapped, one-dimensional fermionic
systems interacting through a Gaussian potential. We use an antisymmetric artificial neural network,
or neural quantum state, as an ansatz for the wavefunction and use machine learning techniques to
variationally minimize the energy of systems from 2 to 6 particles. We provide extensive benchmarks
for this toy model with other many-body methods, including exact diagonalisation and the HartreeFock approximation. The neural quantum state provides the best energies across a wide range of
interaction strengths. We find very different ground states depending on the sign of the interaction.
In the non-perturbative repulsive regime, the system asymptotically reaches crystalline order. In
contrast, the strongly attractive regime shows signs of bosonization. The neural quantum state
continuously learns these different phases with an almost constant number of parameters and a very
modest increase in computational time with the number of particles.

I.

INTRODUCTION

The emergence of Machine Learning (ML) within science has revolutionized numerous fields, from ab-initio
quantum chemistry to cosmology, by directly ‘learning’
from data to understand physical phenomena [1]. Learning algorithms based on neural networks are underpinned
by Universal Approximation Theorems (UATs), which
allow for, in principle, an arbitrary accuracy of data representation. UATs are, however, existence theorems, which
state that such benefits are possible, but do not necessarily indicate how such benefits are achieved [2–5]. This
allows for a wide range of research to build ML-based algorithms that represent physical phenomena, most notably
the quantum many-body problem.
The first use of ML in a quantum many-body system
was pionereed in Ref. [6] and focused on discrete systems.
Since then, several different physical systems have been
tackled with these techniques [7–14]. Applications in
quantum chemistry, like FermiNet [15, 16] or PauliNet [17,
18], have paved the way for accurate solutions of the
electronic Schrödinger equation [19–23]. The marriage of
quantum states and neural networks has lead to the novel
field of neural-network quantum states (NQSs) [9].
ML-based NQS approaches solve the Schrödinger equation variationally by representing the wavefunction as a
neural network [6]. NQSs are formulated so that they

∗
†

j.keeble@surrey.ac.uk
mdrissi@triumf.ca

explicitly respect the symmetry of the many-body wavefunction, e.g. antisymmetry in the case of fermions. So
far, there are indications that NQSs can compress the relevant information of many-body wavefunction in a compact
way [6, 8, 15–17, 24–26]. While NQSs come in many different setups, first-quantized, real-space formulations are
often employed to perform integrals over many-particle
variables, using Monte Carlo (MC) techniques. This approach essentially boils down to variational Monte Carlo
(VMC) [27] with more expressible ansätze. Moreover,
the use of a ML framework allows for efficient updates
of NQS parameters via Automatic Differentiation (AD)
techniques [28]. Having direct access to the many-body
wavefunction has the added benefit of allowing, in principle, the calculation of any many-body observable and,
potentially, the simulation of many-body dynamics [6].
Our focus here is on providing a minimal implementation of a NQS for solutions of the many-body Schrödinger
equation in a simple system of potential interest in condensed matter. As a proof-of-concept, we turn our attention to one-dimensional systems, which are computationally simpler than three-dimensional ones, and fully
polarized (or spinless) fermions. We assume the fermions
to be in a harmonic trap and their pair-wise interactions are characterised via a finite-range interaction. This
exploratory work acts as a stepping stone towards the
creation of NQS that describe more complex nuclear systems [29–33].
Under certain circumstances, bosons and fermions can
hold similar properties. This phenomenon is referred to
as the Fermi-Bose duality and is particularly prominent

2
in one spatial dimension settings [34, 35]. The duality
manifests itself with strongly-interacting fermions acting
like weakly-interacting bosons and vice versa [36]. Traditionally, the duality has been discussed in terms of
spin-1/2 particles with contact interactions [37, 38]. In
the case of fully polarized fermions, the Pauli exclusion
principle restricts our wavefunction ansatz to be antisymmetric with respect to particle position, which results in
the physical effect of forbidding S-wave interactions. The
corresponding interactions primarily consist of P-wave,
odd parity terms [36, 39–42]. We build a toy model here,
which neglects some physically relevant information by
utilizing an even-parity interaction, and we discuss benchmarks between several different methods to ascertain the
quality of the NQS ansatz.
Interestingly, the considered quantum many-body problem is nowadays within reach experimentally in ultracold
atomic laboratories worldwide [43, 44]. Starting from
the production of degenerate Fermi gases [45], experimentalists are able to tune the interactions among fermions
and study the equation of state [46] and even produce
few-fermion systems in a controlled way [47].
In this paper, we benchmark a minimalist implementation of the FermiNet NQS in Ref. [15] to represent
one-dimensional trapped fermionic systems. In Sec. II,
we define the system and the toy model Hamiltonian we
consider. We provide a detailed explanation of the NQS
and the benchmark many-body methods in Sec. III. A
detailed analysis of the obtained results is provided in IV.
We provide conclusions and an outlook of future research
in Sec. V.

II.

SYSTEM AND HAMILTONIAN

We study a system of A identical fermions with mass
m trapped in a harmonic trap of frequency ω. We neglect
spin in the following, assuming that the system is fully polarized. We focus on a finite-range Gaussian inter-particle
interaction, which yields the following Hamiltonian in real
space:

Ĥ = −

A
A
X
~2 X 2 1
∇i + mω 2
x2i
2m i=1
2
i=1

+√

V X − (xi −x2j )2
2σ
e
.
2πσ i<j

(1)

The Gaussian interaction is characterised by an interaction strength, V , and an interaction range, σ. We choose
these so that, in the limit σ → 0 the potential becomes a
contact interaction, → V δ(xi − xj ).
We use harmonic oscillator (HO) units throughout the
remainder
q of this work: lengths are defined in terms of
aho =

~
mω

and energies are measured in units of ~ω.

The Hamiltonian becomes
Ĥ = −

A
A
(x −x )2
1X 2 1X 2
V0 X − i2σ2j
0
e
∇i +
xi + √
.
2 i=1
2 i=1
2πσ0 i<j

(2)
The interaction range is redefined, so that σ0 = σ/aho .
The dimensionless interaction strength V0 is related to
the dimensionfull constant V by V0 = V /(aho ~ω).
For spinless fermions, the presence of a finite range interaction is a necessary condition to observe interaction effects. Indeed, without spin, the many-body wavefunction
is antisymmetric on the space variables {xi , i = 1, . . . , A}.
For pairs of particles i 6= j, the wavefunction cancels
whenever xi = xj . As a consequence, contact interactions
do not contribute to the energy of the system. Naively,
one expects such interaction effects to be relatively small
compared to interactions of the same strength in the
spinful case.
The specific choice of a Gaussian form factor for the
interaction is dictated mostly by practical reasons [37, 43].
First and foremost, because of the simplicity of the associated integrals, Gaussians can be easily handled in manybody simulations, including exact diagonalisation [48] as
well as stochastic methods [49]. Second, as already noted
above, normalised Gaussian interactions can be used to
approach the contact interaction limit by tuning the range
parameter σ → 0. Third, our ultimate goal is to simulate
nuclear physics systems. Finite-range interactions are particularly relevant for nuclear physics applications, where
the range of the interaction is related to the mass of meson
force carriers [50]. There are examples of nuclear interactions with a Gaussian (or a sum of Gaussians) form factor,
like the Gogny force [50]. We also note that Gaussian
interactions have been extensively used in the analysis
of several many-body systems, including the so-called
“Gaussian characterisation” of universal behavior [51].
Previous literature on spinless fermions has employed
odd parity interactions, which in the zero-range limit be−
→
←
−
have as V (x) ≈ ∂x δ(x)∂x . This is the correct limit for
the interaction of spinless fermions and it cannot be reproduced with a Gaussian potential. As such, our results
should be considered as an academic toy model, and for
this reason we focus on methodological benchmarks as
opposed to experimental applications. We leave the study
of odd parity potentials within an NQS framework for
further study.

A.

Non-interacting case

Before providing more details on how interactions are
considered, we turn our attention briefly to the analytically solvable, non-interacting case. In the absence of spin,
each fermion can occupy a single-particle level with energy
n = n + 1/2 characterised by a single quantum number

3
n. The single-particle wavefunctions are HO eigenstates,
ϕn (x) = Nn e−

x2
2

Hn (x) ,

(3)

with
(x) the nth Hermite polynomial and Nn =
p Hn√
n
1/ 2 n! π, a normalization constant. The many-body
wavefunction is a pure Slater determinant. It factorises
into an overall Gaussian envelope, times a determinant
involving only Hermite polynomials:


x2
1
A−1
− 2i
Ψ(x1 , . . . , xA ) = √
Πn=0 Nn e
×
(4)
A!
H0 (x1 )
H0 (x2 ) . . . H0 (xA )
H1 (x1 )
H1 (x2 ) . . . H1 (xA )
.
..
..
..
..
.
.
.
.
HA−1 (x1 ) HA−1 (x2 ) . . . HA−1 (xA )
This, in turn, may be further simplified in terms of Vandermonde determinants [37, 52].
The total energy of the many-body system is easily
obtained by adding up all the occupied single-particle
state energies,
EA =

A−1
X
n=0

n =

A2
,
2

(5)

and it scales with A2 . These non-interacting benchmarks
are useful, especially in setting up the NQS ansatz. In particular, as we explain below, we pre-train neural networks
to the non-interacting solution. This provides an initial
confined, stable and physical result, from which we can
start the relatively demanding variational simulations.

P
We work with a normalisation such that α nα = A.
In a non-interacting or a Hartree-Fock (HF) groundstate, one finds
(
1, α < A,
nα =
(9)
0, α ≥ A.
The sum in Eq. (8) is thus naturally truncated to A
terms. In addition, for the non-interacting case, the
natural orbitals correspond to the single-particle states of
Eq. (3). Performing the sum for a non-interacting system,
one finds that the OBDMs have the form
ρ(x01 , x1 ) =

e−

x02
1
2

√

−

π

x2
1
2

R(A) (x01 , x1 ),

where R(A) (x01 , x1 ) is a polynomial of at most order A − 1
in both x1 and x01 [55–57].
One can also prove that a system with the occupation
numbers described by Eq. (9) has a Slater determinant as a
many-body wavefunction [58]. In other words, deviations
from the uncorrelated values nm = 1 and nm = 0 provide
a solid metric for intrinsic correlations in the system [42].
The two-body density matrix is also an excellent indicator of intrinsic correlations. It is usually defined as [53],
 Z
A
0
0
Γ(x1 , x2 ; x1 , x2 ) =
dx3 . . . dxA Ψ∗ (x01 , x02 , . . . , xA )
2
×Ψ(x1 , x2 , . . . , xA ) .
The positive-definite diagonal elements of this matrix
provide the pair correlation function (PCF) of the system,
g(x1 , x2 ) = Γ(x01 = x1 , x02 = x2 ; x1 , x2 ) ,

B.

Density matrices

We can further characterise correlations in the system
by employing many-body density matrices [53, 54]. The
one-body density matrix (OBDM) for the A-body system
is defined as the following A − 1 integral over the manybody wave function,
Z
0
ρ(x1 , x1 ) = A dx2 . . . dxA Ψ∗ (x01 , x2 , . . . , xA )
×Ψ(x1 , x2 , . . . , xA ).

(6)

The diagonalisation of ρ in the space representation,
Z
dx̄ρ(x, x̄)φα (x̄) = nα φα (x),
(7)
gives rise to the so-called natural orbitals, φα (x), as well
as the occupation numbers, nα . α is a discrete index
running, in principle, from α = 0 to infinity. The spectral
decomposition of the OBDM allows for the following
expansion:
ρ(x01 , x1 ) =

∞
X
α=0

nα φ∗α (x01 )φα (x1 ).

(8)

(10)

(11)

which has a direct physical interpretation in terms of
the probability of finding a particle at position x1 when
another one lies at x2 [54]. Closed expressions can be
found for this object in the non-interacting case, too. In
this case, the correlation function has a structure of the
type
2

g(x1 , x2 ) =

2

e−x1 −x2
(x1 − x2 )2 G (A) (x1 , x2 ),
π

(12)

where G (A) (x1 , x2 ) is again a polynomial of at most order
2(A − 2) in both x1 and x2 [57].
III.

METHODS

We now describe the different quantum many-body
approaches that we have used to benchmark our fewbody solutions. We start by providing a description of
the NQS ansatz, and then move on to describe briefly
the exact diagonalisation method and the Hartree-Fock
approximation for the cases with A > 1. We end the
section with a description of two additional numerical
methods employed to benchmark specifically the A = 2
case.

4
A.

Neural quantum states
1.

Architecture

Our NQS ansatz is a fully antisymmetric neural network, inspired by the implementation of FermiNet [15].
The input to our network are the A positions of fermions
in the system, {xi , i = 1, . . . , A}, and the output is the
many-body wavefunction Ψθ (x1 , . . . , xA ), which depends
on a series of network weights and biases, succinctly summarised by a multidimensional variable θ. We provide a
schematic representation of the network architecture in
Fig. 1. The network is composed of 4 core components:
equivariant layers, generalised Slater matrices (GSMs),
log-envelope functions, and a summed signed-log determinant function. We now proceed to describe each of the 4
core components of the NQS.
In order for the NQS to respect antisymmetry, we
enforce permutation equivariance across the network. The
inputs to our network are an A-dimensional vector, x ∈
RA . The outputs of an equivariant layer, hi , are such
that any permutation of the input variables, π, permutes
the outputs too, hi (xπ(1) , . . . , xπ(A) ) = hπ(i) (x1 , . . . , xA ).
To ensure equivariance, we follow the methodology of
Ref. [59]. We preprocess the input layer by adding a
permutation-invariant feature, which in our case is the
PA
the mean many-body position, µ(0) = A1 i=1 xi . The
input to the first layer is then a concatenation of x ∈ RA ,
and the corresponding mean position, µ(0) ∈ R. This
defines an input feature f (0) ∈ RA×2 , such that
(
xi
if j = 1
(0)
fij =
(13)
(0)
µ
if j = 2 .
The first equivariant layer (L = 1) of the network is
shown in a grey area in Fig. 1. Each row of the input
feature is passed through a shared layer to build an intermediate H-dimensional representation of the positions,
h(1) ∈ RA×H (yellow area in Fig. 1). This layer consists
of a linear transformation with weights W (1) ∈ RH×2 and
biases b(1) ∈ R1×H combined with a non-linear activation function. We choose a hyperbolic tangent activation
function, since this is continuous and differentiable, a requirement when it comes to computing many-body kinetic
(1)
energies. Explicitly, each row hi ∈ R1×H reads


T
(1)
(0)
hi = tanh fi W (1) + b(1) .
(14)
The second equivariant layer (L = 2) takes the output
of the first layer, h(1) , and their column-wise averages
µ(1) ∈ RH , to define a new input feature f (1) ∈ RA×2H
such that
(
(1)
hij if j ≤ H
(1)
fij =
(15)
(1)
µi
if j > H .
Similarly to the first layer, the input feature is passed
through a shared layer with weights W (2) ∈ RH×2H ,

biases b(2) ∈ R1×H and the same non-linear activation
function. A residual connection is also added so that each
(2)
row of the output hi ∈ R1×H explicitly reads


T
(2)
(1)
(1)
hi = tanh fi W (2) + b(2) + hi .
(16)
After the second equivariant layer, h(2) goes through a
linear layer (see beige area in Fig. 1) with shared weights
W (M ) ∈ RA×H and biases b(M ) ∈ R1×A to output a
matrix M ∈ RA×A . Each row Mi ∈ R1×A reads
(2)

T

Mi = hi W (M ) + b(M ) .

(17)

At this stage, asymptotic boundaries conditions, such
as the wave function decaying at infinity, are not yet
incorporated. To this end, we employ an envelope function [60], implemented in the log-domain for numerical
stability. The log-envelope matrix has the form

2
(e)
ln(eij ) = − xi Wj
,

(18)

where i and j represent the index for the particle and the
orbital, respectively, and W (e) ∈ RA is the weight that is
learnt to determine the log-envelope of each orbital. We
use Gaussian envelopes, instead of the exponential ones of
Ref. [15], which are closer to the non-interacting solution
of Eq. (4).
We then take an element-wise product of M with the
corresponding envelope,
φij = Mij eij ,

(19)

which yields a GSM. Each element of this matrix, φij =
φj (xi ; {x/i }), may be understood as a generalised singleparticle orbital on state j. This orbital does not only
depend on the position of the particle i, but also on the
positions of other particles in a permutation-invariant
way, as indicated by the notation {x/i } [15]. This has the
significant benefit of making all orbitals depend on all
particle positions, which amounts to an efficient encoding
of backflow correlations in the wavefunction [10, 15, 61],
as discussed further in subsection III A 4.
Finally, we take the determinant of the GSM φ to
obtain an antisymmetric wavefunction. This is generically
referred to as a generalised Slater determinant (GSD).
In principle, a single GSD is sufficient to represent any
antisymmetric wavefunction [62]. Empirically, we also
observe that one GSD captures nearly all the correlations
in this system [30]. We note that the GSD is computed
within the log-domain via a LU-decomposition. This
choice is dictated by numerical stability.
Our computational framework is general, and we can
modify both the number of equivariant layers, L, and
the number of hidden nodes, H. Our NQS uses L = 2
equivariant layers of H = 64 hidden nodes each. This
choice shows optimal results in terms of convergence according to numerical tests that can be found in Ref. [30].
Our code can also work with more than one GSM and

5

…

…

xA μ(0)

…

⎨

(1)
hA1

…

(1)
hAH

…

f (1)

f (0)

ϕ1A

ϕ21

ϕ22

…

ϕ2A

ϕA1

ϕA2

… e1A

…

sgn(Ψθ)

ϕAA

LU

log(|Ψθ|)

…
…
…

e11

…

…

…
xA

(1)
h2H

ϕ12

…
…

(1)
h21

GSD

ϕ11

…

μ(0)

…

Linear layer

x2

(1)
h1H

…

x2

…

…

(1)
h11

…

μ(0)

…

x1

tanh(h)

x1

GSM, ϕ

L=2

ij )

Equivariant layer (L=1)

de
t (ϕ

Input

Log-Envelope

eA1 … eAA

FIG. 1. The NQS ansatz of this work for L = 2 equivariant layers of H hidden nodes. The input to the network are the
{xi , i = 1, . . . , A} particle positions. These are processed by 2 equivariant layers (light gray areas), to ensure that the NQS
maintains equivariance throughout its forward pass. The grey dashed lines denote the row-wise application of the shared layer.
Its non-linear activation function is an hyperbolic tangent (blue area). The output of the second intermediate equivariant layer
h(2) is passed through a shared linear layer to yield a A × A matrix M which is element-wise multiplied with the log-envelope
layer (orange area) thus yielding our GSM φ (green area). In a final step, a LU decomposition is used to find the sign and
logarithm of the absolute value of the many-body wavefunction, Ψθ .

GSDs. If we were to employ D GSDs to describe the
system, each determinant would have its own envelope
through a D dependence of the envelope weights W (e) in
Eq. (18) [30]. In the D > 1 case, the GSDs are summed
via a signed-log-sum-exp function. We direct the reader
to Appendix A of Ref. [30] for a complete and detailed
explanation of the numerical implementation in the D > 1
case.

2.

Variational Monte Carlo

Having defined the NQS ansatz, we now turn to discussing the details of how we implement a quantum manybody solution to our problem. We solve the Schrödinger
equation via a VMC approach in two phases: a pretraining to an initial target wavefunction, and an energy
minimisation to the unknown ground-state wavefunction.
The pre-training step can be thought of as a supervised
learning exercise, where we demand that the network
reproduces the many-body wave function of the noninteracting system. The idea is to obtain an initial state
that is physical and somewhat similar, in terms of spatial
extent, to the result after interactions are switched on.
To do so, we minimise the loss,
Z
2
Pre
L (θ) = dx1 . . . dxA |Ψθ (x1 , . . . , xA )| ×
X

2
φi xj ; {x/j } − ϕi (xj ) ,
ij


where φi xj ; {x/j } is an element of the GSM and ϕi is
the ith HO single-particle state, see Eq. (3). The loss can
be reformulated via MC sampling as


X


2
LPre (θ) = EX∼|Ψθ |2 
φi xj ; {x/j } − ϕi (xj )  ,
ij

(20)
where we define X = (x1 , . . . , xA ) as an A-dimensional
random variable (or walker) distributed according to the
2
Born probability of the many-body wavefunction, |Ψθ | .
Initially, a set of NW = 4096 walkers are independently
distributed at the origin of configuration space using
a zero-mean and unit variance A-dimensional Gaussian
distribution. The pre-training phase is then iterated
for 104 epochs. Each epoch has three different phases.
First, the NW walkers are distributed in proportion to the
Born probability of the NQS via a Metropolis-Hastings
(MH) algorithm [63, 64]. We run 10 iterations of the MH
algorithm per epoch. Second, we compute the local loss
values and back-propagate to evaluate the gradients of the
loss in Eq. (20) with respect to the parameters θ. Third,
we update the parameters using the Adam optimizer of
Ref. [65], with default hyperparameters. Once the pretraining is complete, the NQS represents an approximate
solution to the non-interacting case.
The next stage of our VMC approach is to minimize the
expectation value of the energy to find the ground-state
wavefunction in a reinforcement learning setting. Using
standard quantum Monte Carlo notation, the expectation

6
value of the energy is formulated as a statistical average
over local energies,
E(θ) =

h
i
hΨθ |Ĥ|Ψθ i
= EX∼|Ψθ |2 Ψθ (X)−1 ĤΨθ (X) .
hΨθ |Ψθ i
(21)

Within statistical uncertainties, this expectation value
abides by the variational principle and E(θ) is larger than
the ground state energy, Eg.s. .
We compute the kinetic energy in the log domain, which
leads to a local energy
EL (X) ≡ Ψθ (X)−1 ĤΨθ (X)
"
A
1 X ∂ 2 log |Ψθ |
=−
2 i=1
∂x2i
+

A
X
x2
i

i=1

2

+√

V0
2πσ0


+
X

X

e

∂ log |Ψθ |
∂xi

(x −x )2
− i 2j
2σ0

.

#

2
X

(22)

i<j

The walkers are propagated using a MH algorithm. With
this stochastic process, walkers can sample the arbitrary
probability distribution dictated by the wavefunction
Born probability. Furthermore, we follow the methodology of Ref. [19] to adapt on the fly the width of the
proposal distribution in the MH sampler. The aim is to
ensure that, on average, approximately 50% of the walkers
accept the proposed configuration at each step of the MH
algorithm. This allows for the proposal distribution to
effectively scale with the system size, leading to a more
efficient thermalization of the Markov chain.
For the sake of numerical stability, we follow Ref. [15]
and use an `1 norm clipping, in which we calculate a
window of ‘acceptable’ local-energy values. We choose an
`1 norm as it is more robust to outliers. For a batch of
local energies, we compute the local energy median, hEL i,
with an associated `1 norm deviation σ`1 . The acceptable window is defined as the range hEL i ± 5σ`1 . Any
values outside the window are replaced by the maximally
accepted value in each side.
Once the expectation value of the energy is computed,
we update the parameters of our ansatz using its gradient
with respect to θ,
∇θ E(θ) = 2EX∼|Ψθ |2 [(EL (X) − E(θ)) ∇θ log |Ψθ (X)|] .
(23)
The gradient of the energy is computed by applying
reverse-mode AD on the auxiliary loss function,
h 

Laux (θ) = 2EX∼⊥(|Ψθ |2 ) ⊥ EL (X) − EX∼|Ψθ |2 [EL (X)]
i
× log |Ψθ (X)| ,
(24)
where ⊥(. . .) denotes the detach function [66]. The detach function is a common ML implementation tool that
allows to combine conveniently analytical calculations of
gradients with an AD algorithm. When applying AD,
the detach function is, by definition, equivalent to the

identity function except that its derivative is equal to 0,
i.e. ⊥(x) = x but ∂⊥(x)
= 0. Whilst the expectation
∂x
value of Eq. (24) does not equal the energy in Eq. (21),
the derivatives of both expressions with respect to the
parameters of the NQS are equal. The motivation for this
auxiliary loss function over the naı̈ve implementation of
Eq. (24) is numerical stability, as it allows for a calculation
avoiding higher-order derivatives. One can prove that,
by exploiting the detach function, the highest-ordered
derivative that is required to compute the gradient is the
second-order derivative with respect to x for the kinetic
energy. A naı̈ve application of AD on Eq. (21) to compute
the gradient of the energy would have led to a third-order
mixed derivative instead.
Just as in the pretraining phase, we use NW = 4096
walkers and minimize the energy for 105 epochs. Each
epoch starts with 10 MH sampling steps, computes the
local energies through Eq. (22), and back-propagates the
local gradients of Eq. (24) in order to converge the NQS
towards the ground-state wavefunction. The parameters
are updated using the Adam optimizer with default hyperparameters [65]. We show in Fig. 2 the evolution of
the energy for one of the minimization runs, for A = 6,
V0 = −20 and σ0 = 0.5. This represents one of the
most challenging cases presented here, with a relatively
large number of particles and a strong deviation from the
non-interacting case. We show both the average value
of E (solid line) and the 99.7% confidence interval of
the integral of Eq. (21). We find that in about 10, 000
epochs the energy is within 0.15% of the final value. The
energy converges towards the ground state steadily, with
relatively small oscillations around a central value (see
inset).
We assume that the NQS reaches the ground state
after 105 epochs and freeze the parameters, θ, at that
stage. To compute a final estimate of the energy, we
follow Ref. [67] and calculate it over multiple batches
via the ‘blocking’ method. We use 104 batches of 4096
walkers each, for a total of ≈ 4.1 × 107 samples. We
remove the aforementioned `1 norm clipping, so as to
not bias the final energy measurement. The final energy
(and its standard deviation) is taken by averaging over
these measurements. The total standard deviation is also
obtained employing the blocking method of Ref. [67]. The
standard deviation of an individual chain is defined as,
2
σB
= σ 2 /(LB /Ncorr ),

(25)

with σB and σ being the empirical standard deviation of a
block, B, and of all samples, respectively. LB is the length
of a given block B, with correlation length Ncorr . This
standard deviation is usually extremely small and does
not affect our conclusions. All the observables throughout
this paper are computed with this super-set of samples,
which allows for sufficiently accurate measurements. More
details on the implementation of our NQS can be found
in Ref. [30] as well as the GitHub repository [68].

7
20

27.1

Energy, E

22

27.2

24

27.3 0

20000 40000 60000 80000 100000

26
28
30 0

ENQS (Final)

ENQS
20000

40000

60000

Epochs

80000

100000

FIG. 2. Convergence of the expectation value of the energy for
the A = 6 system with V0 = −20 and σ0 = 0.5, as a function
of the epoch. The NQS ansatz is shown as a blue solid line.
The 99.7% (3 standard deviations) confidence interval of the
MC energy integral is shown with a shaded blue region. The
final energy of the NQS, calculated via the blocking method,
is shown in the red dashed line. For clarity, we show every
100th epoch in the convergence.

3.

Scaling with particle number

We now briefly comment on the scaling of the NQS
method with the number of particle A. To asses the
scaling with the number of particle, we estimate the
memory and time requirements of the 4 main layers of
our NQS in their forward pass. The first two layers (gray
areas in Fig. 1) have, including biases, H × (2 + 1) and
H × (2H + 1) parameters, respectively. We stress that the
number of parameters here is independent of the particle
number. These two layers are shared and applied on A
row-vectors, each corresponding to a different particle,
so the size of those layers is constant in A, while the
time complexity is linear in A. The two remaining layers,
the GSM and log-envelope layers, have, including biases,
D × (H + 1) × A and D × A parameters, respectively. For
these two layers, the size is linear in A, while the time
complexity is quadratic in A. Lastly, the final evaluation
of the determinants of the GSMs is parameter-free, but
with a time complexity scaling as D × A3 .
In practice, we have set H = 64, L = 2 and D = 1
while A varies from 2 to 6. Memory-wise, the dominant
cost is the storage of the intermediate layer weight matrix (quadratic in H) despite being constant in A. For
example, the A = 2 NQS has 8580 parameters and the
A = 6 NQS has 8844 parameters, which corresponds to a
small 3% increase due to the linear dependence on A of
the number of parameters. Regarding the computational
cost, the asymptotically dominant term is the evaluation
of the determinants (cubic in A for the forward pass).
In our simulations, however, we find that the increase
of walltime per epoch with A for our NQS is relatively
small for the system sizes studied. In the A = 2 case,
the walltime is approximately 0.1 s per epoch, whereas it
raises to 0.3 s per epoch in the A = 6. This linear scaling
suggests that we have not yet reached the asymptotically
large A behaviour. Further profiling of our VMC simula-

tions indicates that, for A ≤ 6, the dominant contribution
in terms of walltime actually comes from the MH sampling [69]. This part of the VMC algorithm is significantly
more time consuming than any of the forward or backward network passes, and hence should be addressed in
any time optimisation strategy. For reference, we have
run all our experiments on a single P4000 Quadro GPU
and overall walltime may be significantly sped up with
hardware improvements.
Finally, in all the above considerations we have assumed
H is kept fixed while A increases. The mild scaling laws
that are resulting from this assumption are of course limited by the degradation of the expressivity of the network
when A increases. As a minimal requirement one must
have A ≤ H to ensure the that the GSMs are full-rank
and the NQS is not vanishing. To test how the expressivity of the network evolves with A, we have performed
some additional numerical tests for the A = 12 system
with the same values of L and D, but changing H. While
we do not have exact benchmarks to compare to, we have
found that, in this case, the NQS ansatz still reaches an
energy lower than the corresponding HF upper-bound for
H > 16. The final energy values for H = 64, 128 and 256
are essentially converged. We interpret this as a sign that
the network expressivity can still be kept under control
even if an increase of H might be needed to ensure that
the NQS bias remains negligible. Further explorations for
larger particle numbers need to be carried out to better
characterise any expressivity limits in our NQS ansatz.

4.

Backflow correlations

Our approach is different to previous ML implementations [15, 31–33], particularly FermiNet, in various ways.
We drop the convolution layers, omit any accommodation of spin dependency, use Gaussian envelopes instead
of exponential ones, and work with improved numerical
stability on the sum of GSDs. Crucially, we also do not
incorporate any explicit Jastrow factor. This does not
hamper the quality of the corresponding wave function,
as we shall see below.
The most relevant aspect underlying the success of
our NQS implementation is its ability to incorporate
backflow correlations. In the non-interacting and the
HF descriptions, the many-body wavefunction is a Slater
determinant of orbitals that depend on single-particle
positions alone [58, 60, 70]. In our NQS implementation,
we exploit the permutation equivariance together with a
determinant layer, which introduces a form of backflow
to the wavefunction representation [71–73]. This converts
single-particle orbitals into quasi-particle orbitals with
an extended, permutation invariant dependence on the
position of all particles, and allows for a shift of the
nodal surface of the NQS wavefunction [74]. Backflow
transformations allow to incorporate correlations into
the many-body wavefunctions. Our NQS representation,
in particular, provides a flexible, numerically cheap and

8

Energy, E

−1.50

NQS (w/ backflow)
NQS (no backflow)

HF
CI

−1.75
−2.00

Ĥ =

0

A
X

α n̂α +

α=1

−2.25
−2.50

for the A-body NQSs. Specifically, we use the HO as
the single-particle basis. We express the Hamiltonian of
Eq. (2) in second quantization,

20000

40000

60000

80000

100000

Epoch

FIG. 3. Convergence of the expectation value of the energy
for the A = 2 system with V0 = −20 and σ0 = 0.5, as
a function of the epoch. The standard NQS ansatz (with
backflow) is shown as a blue solid line, and overcomes the
exact diagonalisation benchmark (dashed red line). An NQS
ansatz without backflow (orange line) converges to the HF
solution instead.

relatively universal representation of these correlations [10,
15], which can be efficiently learned during the VMC
process.
We perform an insightful numerical experiment to clarify the importance of backflow capabilities in our NQS.
The NQS ansatz can be easily modified to remove any
backflow within the ansatz, by eliminating the dependence
on µ in the equivariant layers. This procedure roughly
reduces by a half the number of parameters of the model.
Moreover, in a network with a single Slater determinant
and without backflow transformation, one expects the
variational process to simply lead to the HF determinant.
This is exactly what we observe in Fig. 3, where we show
energy minimisation curves for A = 2 particles with an
interaction strength of V0 = −20 and a range σ0 = 0.5.
The figure provides results for the standard NQS architecture (with backflow, blue solid lines) and for a modified
NQS without backflow (orange solid lines). The NQS
without backflow reaches the Hartree-Fock energy, which
is the corresponding optimal energy within a pure singleparticle framework. It also shows substantial oscillations
around the energy minimum. In contrast, after incorporating backflow correlations, the NQS can reach (and,
in fact, outperform) a direct diagonalization benchmark
with minimal oscillations. We take this as an indication
that the presence of backflow in the ansatz, which is
a consequence of permutational equivariance, gives the
NQS a remarkable ability to accurately represent beyond
mean-field correlation between fermions. Furthermore,
the statistical fluctations of the energy are mitigated with
the addition of backflow, which indicates that backflow is
fundamental in achieving accurate ground-state energies.

B.

Direct diagonalisation

We have employed a direct diagonalisation (or configuration interaction) method to provide a benchmark

1 X
Vαβ,δγ â†α â†β âγ âδ ,
2

(26)

α,β,γ,δ

where Vαβ,δγ is the matrix element in the single-particle
HO basis, with an analytical expression given in Ref. [75].
n̂α = â†α âα is the number operator, and â†α (âα ) are the
fermionic creation (annihilation) operators of the HO
state α.
In our implementation, we truncate the basis according to the many-body non-interacting energy, which also
defines a single-particle basis truncation. We consider
only the first Nmax = 20 single-particle HO modes for all
particle numbers. This is the maximum number of states
allowed by our current resources, which are limited by
the precision in the calculation of the interaction matrix
elements. Even with these limitations, the results of the
repulsive regime are converged. In general, the convergence is slower for attractive interactions, as reported
for instance in the zero-range case in Ref. [76]. Having created the many-body basis, we then construct the
Hamiltonian matrix and diagonalize it using the standard
Lanczos algorithm. For details of this method, please
refer to Refs. [48, 77].
Our calculations are limited by the basis truncation
Nmax , which means that the results obtained through
diagonalisation are not exact and can only provide upperbound energies. Using a larger basis would lead to better results, but the many-body basis dimension scales
exponentially with the number of particles, making it
impractical for large systems.
As a consequence of using the HO basis, we obtain less
error in the energy calculation for the repulsive interaction
regime than for an attractive interaction. As we shall
see below, this can be understood in terms of the spatial
rearrangement of the system. However, as the number
of particles increases even without changing the singleparticle basis, the accuracy of the results diminishes. In
this article, we have only considered the ground state, but
we stress that this method also provides predictions for
excited states.
C.

Hartree-Fock

We provide an additional benchmark by looking at
the HF ground state, which is a minimal uncorrelated
ansatz for the many-body wavefunction. We solve the
problem in coordinate space, in keeping with the NQS
implementation. This representation is particularly useful
in capturing the relatively large changes in shape of the
density distribution, which may otherwise be hard to
describe with fixed-basis approaches.
The HF orbitals φα (x) with α = 0, . . . , A − 1 are fully
occupied, with occupation numbers nα = 1. All the

9
remaining states with α ≥ A are empty, nα = 0. The HF
orbitals are used to construct a one-body density matrix,
ρHF (x01 , x1 ) =

A−1
X

φ∗α (x01 )φα (x1 ),

(27)

α=0

and the corresponding density profile nHF (x) = ρHF (x1 =
x, x01 = x). The orbitals are obtained from the HF equations,


Z
1 2 1 2
− ∇ + x φα (x) + dx̄Σ(x, x̄)φα (x̄) = εHF
α φα (x) .
2
2
(28)
In the case of a finite-range interaction, the HF equations
are a set of A integro-differential equations. The HF selfenergy is the sum of a direct and a (non-local) exchange
term,
Z
Σ(x01 , x1 ) =δ(x1 − x01 ) dx V (x1 − x)nHF (x)
+ V (x01 − x1 )ρHF (x01 , x1 ) .

(29)

The corresponding HF energy is computed from the sum
of single-particle energies and, as a consistency check, it
can also be obtained from the direct integral of the meanfield, with the associated antisymmetry corrections [78].
We solve this set of self-consistent equations by iteration on a discretised mesh of equidistant points. The
kinetic term is represented as a matrix using the Fourier
grid Hamiltonian method [79], which works so long as
the mesh extends well beyond the support of the wavefunctions. The mean-field can be computed efficiently
with matrix operations, and Eq. (28) is reduced to an
eigenvalue problem. We typically employ N = 200 grid
points extending from x = −5 to 5 for small systems.
For systems with A > 4, which have larger sizes, the
mesh limits are extended to ±6 and we choose N = 240
points to keep the same mesh spacing. A computational
notebook for the solution of the HF equations is available
in Ref. [80].
D.

Real-space solution for A = 2

In the following section, we use the A = 2 system to
determine which values of interaction strength and range
are interesting. We have exploited two more numerical
methods to solve specifically this problem.
For A = 2 particles, the Hamiltonian in Eq. (1) is
particularly easy to handle. Following Refs. [41, 81], we
introduce a center of mass (CoM), R = √12 (x1 + x2 ),
and relative coordinate, r = √12 (x1 − x2 ). With these,
the Hamiltonian Ĥ = ĤCM + Ĥrel separates into two
commuting components,
1
1
ĤCM = − ∇2R + R2 ,
(30)
2
2
2
− r2
1
1
V0
Ĥr = − ∇2r + r2 + √
e σ0 .
(31)
2
2
2πσ0

The center-of-mass component is just an HO. The relative
Hamiltonian includes an HO as well as the Gaussian interaction component. We note that the Gaussian in relative
coordinates has a different width and it is effectively wider
than the original interaction.
The CoM and relative Hamiltonians can be diagonalized
separately, providing eigenstates ϕα (R) and ψβ (r) with
eigenenergies α and εβ , respectively. For the relative
coordinate, we need to solve the eigenvalue problem

2 
− r2
1
1
V0
− ∇2r + r2 + √
e σ0 ψβ (r) = εβ ψβ (r) . (32)
2
2
2πσ0
Because of the Pauli principle, the only acceptable solutions are those that are antisymmetric in the relative
coordinate, ψβ (−r) = −ψβ (r). These correspond to odd
values of β, and hence the ground state will necessarily
correspond to β = 1 rather than lowest-energy, spacesymmetric β = 0 state. To solve this problem numerically,
we discretize the relative coordinate in an evenly spaced
mesh. As in the HF case, the kinetic term is discretized as
a matrix using the Fourier grid Hamiltonian method [79].
We employ N = 200 grid points extending from r = −5
to 5. A computational notebook for this problem is also
available in Ref. [80].
If a numerical solution to ψβ is available, the total
two-body wavefunction is the product,




1
1
Ψα,β (x1 , x2 ) = ϕα √ (x1 + x2 ) × ψβ √ (x1 − x2 ) .
2
2
(33)
The total energy of the ground state is given by E =
0 + ε1 = 12 + ε1 . We only discuss the ground state of the
system, but note that this method can also provide the
rest of the spectrum for A = 2.
E.

Perturbation theory for A = 2

Alternatively, one can solve for the energy εβ in Eq. (32)
using standard perturbation theory tools. We take the
(0)
(0)
HO as a reference state, so that ψα = ϕα and εα = α ,
where ϕα and α are HO eigenstates and eigenvalues.
The Gaussian interaction term is then treated as a perturbation. We employ known analytical
expressions

 for
2

the matrix elements Vαβ =

√ V0
2πσ0

ϕα e

− r2
σ0

ϕβ

[82].

The zero-order results are just the eigenvalues of the noninteracting confined two-particle system, Eq. (5), which
in the ground state yields E (0) = 2. Noting that antisymmetry constraints force α and β to take odd values,
we find that the first order perturbation theory (PT1)
expression for the total energy is,
V0
σ02
E (1) = E (0) + V11 = 2 + √
.
2π (1 + σ02 )3/2

(34)

As expected, this expression is linear in the perturbation
strength V0 . The slope of the energy dependence on V0 is

dictated by σ0 . For small values of σ0 , the slope grows
quadratically. In other words, the departure from the
non-interacting case is quadratic in σ0 . For large values
of σ0 , in contrast, the slope decreases like 1/σ0 . This is to
be expected since, by construction, the parametrization
of our interaction term has such a 1/σ0 dependence.
Second (PT2) and third (PT3) order perturbation theory results can be readily obtained from the corresponding
matrix elements Vαβ . We use up to 8 additional states
in the intermediate sums, which are already converged
for all practical purposes. We provide a computational
notebook in Ref. [80]. As we shall see below, these PT estimates allow us to find regions of parameter space where
non-perturbative effects are particularly important.

IV.

RESULTS

In this section, we show the results obtained for spinless
fermionic systems from A = 2 to A = 6 with different
methods. We start with a discussion of the two-body
case in the first subsection. This allows us to perform
an exploration of the dependence of the results in V0
and σ0 . Results for A > 2 are discussed in the following
subsection.

A.

Two-body sector

The two-body case in our Gaussian toy model is already
relatively complicated. The solution for a zero-range
interaction is well known [81], and semianalytic solutions
for specific finite-range interactions are also available [41].

1.

Energy

The dependence on V0 and σ0 of the energy of the
A = 2 mimicks that of heavier systems. We are particularly interested in finding regions of non-perturbative
behaviour, to test the performance of the NQS ansatz in
the most challenging scenarios. We start by looking at the
dependence on the range of the interaction, σ0 . We note
that our pursuit here is mostly theoretical and that the
values of interaction range and strength that we explore
may not be directly accessible by near-term experiments.
We start by considering a very attractive interaction,
with V0 = −20. The results for the ground state energy
are shown in Fig. 4. In this plot, we show the NQS
ansatz with a solid line, which includes the statistical
VMC uncertainty that is typically smaller than 10−5 in
the same units. We also show the exact diagonalization
(dashed line), HF (short-dashed-dotted purple line) and
the real-space (filled circles) solutions. To analyse how
perturbative the results are, we also display the PT1,
PT2 and PT3 predictions for the energy with different
linestyles.

Ground state energy, E

10

A=2, V0 = 20

2

NQS
HF
Space
Diag

0

PT1
PT2
PT3

2
0.0

0.5

1.0

1.5

Range,

0

2.0

2.5

3.0

FIG. 4.
The ground state energy of the A = 2 system
as a function of the range, σ0 , for a large and attractive
interaction strength, V0 = −20. The NQS ansatz energy for
H = 64, L = 2, and D = 1 is shown as a solid line. The
orange circles represent the real-space solution. The shortdash-dotted purple line is the Hartree-Fock solution. The
double-dotted-dashed, dotted-dashed, and dashed green lines
show the perturbation theory results to first (PT1), second
(PT2), and third orders (PT3), respectively. The horizontal
dotted line is the non-interacting energy baseline.

For A = 2 particles, the non-interacting case corresponds to E = 2, shown in the figure as a horizontal
dotted line. As expected, all the methods agree with this
value as the range tends to zero, σ0 → 0. As a function
of the range, all energy predictions subsequently decrease,
reach a model-dependent minimum value and eventually
increase to reach an asymptotic σ0−1 behaviour.
The comparison between different methods provides
an insight on the complexity of the problem. First, we
note that the NQS solution agrees perfectly well with the
real-space solution along a wide range of values. Second,
the minimum of energy as a function of σ0 lies around
σ0 ≈ 0.5 and yields E ≈ −2 for this particular value of V0 .
We conclude that the network is performing well across a
wide range of values of σ0 .
The NQS outperforms variationally the exact diagonalization and HF solutions across a wide range of values.
In particular, the HF solution has a somewhat shallower
minimum at a larger value of σ0 . Note that the HF prediction is the optimal solution for a Slater determinant
formed of single-particle orbitals, φα (x) [58, 60, 70]. The
HF single-particle orbitals depend on a single position.
The NQS outperforms this solution by exploiting backflow correlation in the generalized orbitals of the GSM,
as explained in Subsection III A 4. The NQS prediction is
also better than the exact diagonalization results at very
small values of σ0 , where the truncated basis may have
difficulties capturing the very narrow structures appearing
in the σ0 → 0 limit.
The convergence of the perturbation theory results
provides an indication of the “perturbativeness” of the
two-body problem. The PT1 (dashed-double-dotted line)

5
4
3
2
0.0

0.5

1.0

NQS
HF
Space
Diag
1.5
2.0

Range,

0

PT1
PT2
PT3
2.5

3.0

FIG. 5. The same as Fig. 4 but for a large and repulsive
interaction strength, V0 = +20.

result of Eq. (34) is far too repulsive across all values of
the range. It only gets close to the NQS and real-space
results well
√ beyond its shallow minimum, which happens
at σ0 = 2. The PT2 results for small values of σ0 are
substantially closer to the NQS ones, but they cannot
reproduce the correct dependence with σ0 below about
σ0 ≈ 2. In contrast to the PT1 prediction, the PT2 result
is more attractive than the NQS prediction beyond about
σ0 ≈ 0.7. Something similar happens with PT3, which is
well below the NQS solution from σ0 ≈ 0.5 onwards. We
find that these third-order results are still rather far from
the true values and, in particular, the convergence pattern
is relatively erratic for σ ∈ [0.5, 0.9]. This challenging
region in parameter space may be a good test bed for the
NQS solution.
We confirm that this region of ranges is particularly
non-perturbative by looking at a very repulsive case. We
show in Fig. 5 the predictions for the ground state energy
of the A = 2 system for a value of V0 = +20. The shape of
the energy predictions here is substantially different. The
NQS energy departs from the non-interacting baseline at
σ0 = 0, and increases to a maximum of around E ≈ 4 at
σ0 = 2. Just as in the attractive case, large values of the
range lead to relatively perturbative results, in the sense
that PT1, PT2 and PT3 predictions agree with the exact
benchmarks. In contrast, for values of the range below
σ0 = 1, the PT predictions follow a complex pattern.
In particular, the PT2 and PT3 results show anomalous
oscillations around σ0 = 0.5. All in all, we conclude that
for values of interaction strength of the order of V0 ≈ ±20,
non-perturbative behaviours occur for interaction ranges
of the order of σ0 = 0.5. While we do not show them for
brevity here, we stress that the dependence of the NQS
and HF energies on the range σ0 for systems with A > 2
has a very similar behaviour to those shown in Figs. 4
and 5. The interested reader can find this information in
Ref. [30].
The analysis of the σ0 dependence of our results leads us
to conclude that a value of σ0 = 0.5 is well within the non-

Ground state energy, E Ground state energy, E

A=2, V0 = + 20

Correlation energy, E EHF

Ground state energy, E

11

A=2, 0 = 0.5

(a)
2
0

NQS
PT1

2

PT2
PT3

(b)
2
0
NQS
HF

2

0.0
(c)
0.1
0.2
0.3
0.4
0.5
0.620

10

0
10
Strength, V0

Space
Diag

20

FIG. 6. Energy of the A = 2 system as a function of interaction
strength, V0 , for a fixed range, σ0 = 0.5. Panel (a): comparison
of the NQS ground state energy (solid line) to perturbation
theory results. Panel (b): comparison of the NQS ground
state energy (solid line) to the real-space solution of the A = 2
system (filled circles); direct diagonalisation results (dashed
red line); and the HF approximation (short-dashed-dotted
purple line). Panel (c): NQS, real-space solution and direct
diagonalisation predictions for the correlation energy, Ec =
E − EHF .

perturbative regime. We now explore the dependence of
the ground state energy on the interaction strength, V0 , to
analyze the performance of the NQS ansatz. The results
for A = 2 are shown in the three panels of Fig. 6. Panel (a)
shows a comparison between the NQS ground state energy
(solid lines) and the different PT results. This provides an
idea of the perturbative nature of the system as a function
of V0 , rather than σ0 . The PT1 prediction (dashed-doubledotted line) of Eq. (34) is, as expected, linear in V0 and

Density, n(x)

12

1.5 (a)

V0 = -20

(b)

V0 = -10

(c)

V0 = 0

(d)
NQS
Space
Diag
HF

1.0

V0 = 10

(e)

V0 = 20

A=2
=
0 0.5

0.5
0.0 4

2 0

2

Position, x

4

2 0

2

Position, x

4

2 0

2

Position, x

4

2 0

2

Position, x

4

2 0

2

Position, x

FIG. 7. The density profile n(x) of the A = 2 system as a function of position x. Panels (a) to (e) show results for values of V0
from −20 to 20 in steps of 10. See Fig. 6 for an explanation of the legend.

captures the full dependence on V0 only for small values
of V0 , |V0 | < 4. PT2 results (dashed-dotted line) are valid
in a wider strength range, but overpredict (underpredict)
the true ground state energy at large negative (positive)
values of V0 . PT3 results (short-dashed line) work well
within a range −15 < V0 < 10, but fail beyond this range.
Again, this analysis indicates that the most attractive and
repulsive values of V0 are in a non-perturbative regime.
We compare the NQS results to more realistic benchmarks in panel (b) of Fig. 6. Overall, we find an excellent
agreement between the real-space solution and the NQS
prediction. The direct diagonalisation result also provides
a good energy prediction, although minor deviations with
respect to the NQS are observed at large negative values
of the coupling. The NQS provides better variational
results than the HF approximation, thanks to backflow
correlations.
We now comment on the overall dependence of the
energy on V0 . In the non-interacting limit, V0 = 0, all
methods agree exactly with the baseline value, E = 2. In
the repulsive side, as the interaction strength increases
in magnitude, the energy generally increases above the
baseline, and seems to saturate to a value that lies close
to E ≈ 2.5. On the attractive side, in contrast, the energy
decreases relatively rapidly. At around V0 ≈ −10, the
system energy becomes attractive. The total energy then
decreases in absolute value as V0 becomes more and more
attractive. It is immediately clear from the energetics of
the system that the attractive and the repulsive regimes
are very different from each other.
This difference becomes even more evident in panel
(c), which shows the correlation energy Ec of the system.
We follow textbook conventions [60] and define Ec as the
difference in ground state energy of a given method and
the HF prediction, Ec = E − EHF . We note that this may
not be a very insightful quantity at the two-body level,
since the HF prediction is not expected to work well in
the A = 2 sector.
The correlation energy departs from zero at V0 = 0.
In the repulsive side, Ec slowly increases in absolute

magnitude. At V0 = 20, we find Ec ≈ −0.15, which is
about 6% of the total energy. In contrast, in the attractive
regime, the NQS prediction is Ec ≈ −0.6, which is a
substantial contribution to the total energy of E ≈ −2
at that same value. There is no sign of saturation of the
correlation energy in either side of V0 . We also note that
the direct diagonalisation result departs from both the
real-space and the NQS prediction for values of V0 < −10.
This discrepancy is due to the truncation of the model
space, as we shall see next.

2.

Density profile

To further understand the origin of the correlations of
the system, we look at the density profile of the system,
n(x). Figure 7 shows the density profile obtained with the
different many-body approaches for five different values
of V0 , ranging from −20 to 20 in steps of 10. Panel
(c) shows the non-interacting result, V0 = 0. Here, all
methods agree, as expected. The density profile has a
well-understood dip at the center, due to the interplay
between the α = 0 and α = 1 HO orbitals. These density
modulations are typical in fermion systems [41]. Panels
(d) and (e) show the same densities in the repulsive regime,
at interaction values of V0 = 10 and 20, respectively. We
find that the central dip of the density decreases, while
the overall size of the density profile is relatively constant.
We find a very clear agreement between the real space
solution of the A = 2 problem, the direct diagonalisation
method and the NQS prediction. In contrast, the HF
result seems to overestimate the fermionic structures,
with a lower dip and higher density maxima. In other
words, the HF orbitals appear to be more localized than
their correlated counterparts. A similar difference in the
localization patterns of HF and fully correlated predictions
was observed in the 3D Wigner crystal of an electron
gas [83].
Physically, the picture that arises in the repulsive
regime is akin to that of localisation or (Wigner) crys-

13
tallization [23, 84–89]. As the inter-particle interaction
strength increases, the system minimises the interaction
energy by keeping particles beyond the interaction range.
Doing so, however, may come at the price of increasing
the potential energy if particles were moved away from
the center of the HO well. Instead, the system prefers
to localise orbitals more strongly in a periodic structure,
reducing the inter-particle density in the intermediate
throughs.
In contrast, the density profile in the attractive regime,
shown in panels (a) and (b) of Fig. 7, is characterized by
a relatively featureless structure. The fermionic dip disappears around V0 ≈ −10 and, for more attractive strength
values, the density profile is a simple peak that narrows
down and increases in height as V0 becomes more negative. In fact, a longstanding prediction in one-dimensional
systems suggests that spinless fermionic systems with
strongly attractive interactions should behave like noninteracting bosonic systems [35, 36, 39–42, 90–92]. The
density profile for the A = 2 system clearly supports this
hypothesis. It is worth stressing that the NQS grasps the
bosonization transition without any further adjustments.
We also stress that our results are qualitatively similar to
the semianalytical solution of Ref. [41], where a soft-core,
square-well interaction was used.
Overall, the density profile of the system is extremely
useful as it provides us with a direct evidence of two very
different phases of the toy model. The attractive regime
shows signs of a bosonic nature in the density of the
system, a prediction that bodes well with previous studies
employing odd symmetry interaction potentials [35, 36,
39, 40, 42, 90–92]. Very few predictions exist for parity
even potentials [41, 55], but the agreement between our
different benchmarks in the bosonic phase indicates that
the picture is relatively robust. A previous theoretical
study employing an even parity soft core potential in
the A = 2 case [41] identified similar features in the
repulsive phase. There, particles tend to localise beyond
the interaction range, to move away from the repulsive
energy. In fact, for repulsive interactions, the same study
indicates that the localised phase is identical for both
fermions and bosons [41]. All in all, the existing evidence
at the two-body level for an even parity potential indicates
that there are signs of fermion-boson duality both in the
attractive and the repulsive regimes.

3.

Occupation numbers

The density profile n(x) is just a component of the
OBDM. We can access the OBDM with the benchmark
methods discussed so far. With NQSs, we calculate
ρ(x01 , x1 ) stochastically using the ghost-particle method
of Ref. [93]. For the real-space solution, we perform the
integral in Eq. (6) over the uniform mesh grid. The solution of Eq. (7) can then be easily obtained as a matrix
diagonalisation problem in a spatially uniform grid. With
the direct diagonalisation method, we calculate ρ in the

second quantization formalism, with the definition
ραβ = hΨ|â†α âβ |Ψi ,

(35)

where |Ψi is the precomputed ground-state wavefunction
and ραβ are the matrix elements of the OBDM, ρ. Finally,
we diagonalise ρ to obtain the eigenvalues nα in the manybody basis.
Panel (a) of Fig. 8 shows the evolution of the occupation
numbers for the A = 2 system as a function of interaction
strength. We benchmark the NQS results (solid circles)
to the real-space solution (empty circles) and the direct
diagonalisation approach (solid lines). We find an excellent agreement between all three methods. We note that
we do not include a comparison to the HF benchmark,
which provides a relatively good description of the energy
of the system. For occupation numbers, however, the
HF approach is limited to either fully occupied or fully
unoccupied states and it cannot capture deviations in the
occupation numbers from the non-interacting case.
For A = 2, there is a double degeneracy in the natural
orbital occupations, which the NQS can handle seamlessly.
The hole occupation values nα<A depart from 1 as the
absolute value of V0 increases. We find that the rate
of change is different depending on whether we are on
the attractive or the repulsive side, a result that mimics
the correlation energy displayed in panel (c) of Fig. 6.
In the repulsive side, for V0 = 20, the occupation is
about ≈ 96%, indicating a relatively uncorrelated system.
The tendency to deviate from 1 as V0 increases, however,
indicates that even in the crystalline phase, particles
are not entirely described by locally confined individual
orbitals [41]. In contrast, in the attractive case, for V0 ≈
−20 the occupation number is nα ≈ 0.9. This suggests a
stronger role of correlations in the bosonized phase.
Panel (b) shows a similar figure for ‘unoccupied’ orbitals, nα≥A . The plot is given in logarithmic scale and
includes the first 14 orbitals in the NQS diagonalisation.
Due to the stochastic nature of the OBDM estimation in
the NQS approach, there is a prominent statistical noise
floor of the order of ≈ 10−2 . While this limits some of
the conclusions that can be drawn, we stress that the
NQS many-body wavefunction is comparable (if not better) variationally than the other estimates. The values of
nα above the statistical threshold should therefore provide a more faithful representation of the true occupation
numbers.
Just as in Panel (a), we find that the repulsive and attractive sides are qualitatively different. On the repulsive
regime, we only see one doubly-degenerate particle state
with an occupation larger than 10−3 , that reaches values
close to nα ≈ 0.02 − 0.03 for V0 = 20. On the attractive
regime, in contrast, we find two doubly-degenerate states
with occupations above 10−3 . The more populated states
here reach values nα ≈ 0.08 for V0 = −20. The second
doubly-degenerate state is observed as a prediction of the
exact diagonalisation and real-space solutions. It has an
occupation which is roughly 10 times smaller than the
most occupied state. The NQS cannot resolve this occupa-

A=2, 0 = 0.5

1.00 (a)

NQS, n0
Space, n0
Diag n0
NQS, n1
Space, n1
Diag n1

0.95
0.90

Occupations, n

0.85
10
10

1

5 (a) A=3

(b)

15

10

5

0

5

Strength, V0

10

15

20

FIG. 8. Occupation probabilities for the A = 2 system as a
function of interaction strength for a fixed range σ0 = 0.5.
Panel (a) shows the occupations for the two hole states below
the Fermi surface. Panel (b) shows (in logarithmic scale) the
occupations of particle states. We compare the NQS results
(solid circles) to real space results (empty circles). Solid lines
correspond to the direct diagonalisation results.

tion, as it lies within its statistical floor. Overall, however,
the picture reinforces the idea that correlations have a
very different nature on the attractive and the repulsive
side. A priori, it appears that the bosonized phase has
a more complex structure, admixing more single-particle
modes than the corresponding crystalline phase.

B.

Few-body sector

We now turn our discussion to the results obtained
in the few-body sector, for systems with A = 3 up to
A = 6 particles. We continue to benchmark NQS results
against the direct diagonalisation approach as well as the
HF method. The real-space solution is not available for
A > 2. We advance that several of the physics conclusions
we drew on the two-body system remain the same in the
few-body domain.

1.

NQS
Diag
HF

5

2

10 3 20

0 = 0.5

0

Ground state energy, E

Occupations, n

14

Energy

We start by considering the energy of the system. Panels (a) to (d) in Fig. 9 show the energy for A = 3 to 6
particles as a function of V0 . We focus on the case with

10 (b) A=4
0
10
20 (c) A=5
10
0
10
20
20

(d) A=6

0
20
20 15 10 5 0

5 10 15 20

Strength, V0

FIG. 9. The ground-state energy of the A-particle system
as a function of interaction strength, V0 , for a fixed range,
σ0 = 0.5. Panels (a) to (d) correspond to systems of A = 3 to
A = 6 particles. See Fig. 6 for an explanation of the legend.

a range value of σ0 = 0.5. The qualitative behaviour of
the energy in all these systems is very similar to that in
the A = 2 case. On the repulsive side, the system energy
increases slowly and tends to plateau at a value which
is about 1.25 − 1.6 times the non-interacting value. In
this repulsive range, a power-law scaling with the particle
number, E ≈ A2.2 , approximates the complete results
well. The saturation of the energy as V0 becomes very
repulsive bodes well with the physical picture of a crystal.
This picture is further reinforced by the density profiles,
which we present later. In the attractive regime, in contrast, the energy per particle decreases much more steeply
as a function of V0 , with no signs of saturation as V0
becomes more negative.
In terms of benchmarks, we notice two different remarkable tendencies. First, the HF results overestimate
the ground-state energy, as expected due to the lack of

Correlation energy, E EHF

15

0 = 0.5
0.0
0.2
0.4
0.6
0.8
1.0
0.0
0.2
0.4
0.6
0.8
1.0
0.0
0.2
0.4
0.6
0.8
1.0
0.0
0.2
0.4
0.6
0.8
1.020 15 10 5 0 5 10

Strength, V0

(a)
A=3
NQS
Diag

(b)
A=4

(c)
A=5

(d)
A=6

To quantify further the importance of correlations in
the system, we look at the correlation energy for the
A = 3 to 6 particles as a function of V0 in Fig. 10. We
stress that the energy scale is the same for all panels. In
other words, the difference between the HF and the full
result appears to be relatively constant independently of
the particle number. On the repulsive regime at V0 = 20,
the energy increases by about 0.2 units every time that
we add one more particle to the system. In contrast, the
increase on the attractive size is less steep. We stress that
in the NQS the non-zero correlation energy is a direct
consequence of the backflow correlations in the ansatz.
It is remarkable that this extension allows the NQS to
capture the asymmetric dependence on correlation energy
with V0 , due to the different phases of the system.
In the attractive side, the direct diagonalisation approach yields a relatively poor description of the correlation energy. Non-physical, positive values of Ec are
achieved for coupling constants below V0 < −10 or −15.
On the repulsive size, we also find signs of a relatively
poorer description of the correlation energy with the direct diagonalisation approach for A ≈ 6. Having said that,
it is clear that the direct diagonalisation approach works
much better in the repulsive side, where deviations from
the NQS prediction are within 0.05 in absolute energy
terms.

2.

15 20

FIG. 10. The correlation energy of the A-particle system as a
function of interaction strength, V0 , for a fixed range, σ0 = 0.5.
Panels (a) to (d) correspond to systems of A = 3 to A = 6
particles. See Fig. 6 for an explanation of the legend.

backflow. The difference between the HF and the NQS
prediction becomes less noticeable as the particle number
increases. In other words, the HF approximation becomes
more reliable in relative energy terms as the number of
particles increases. This is not so surprising, since the
mean-field picture should work better as the number of
particles increases. Second, we find that the exact diagonalisation technique is always less bound than the NQS
prediction for values V0 < −10. We interpret this as a
consequence of the finite model space, which is insufficient in this strongly attractive regime. Anticipating the
results of Fig. 11, in the bosonized regime the density of
the system is substantially more compressed than in the
non-interacting HO case. One may thus expect to need
many more single-particle modes to describe the density
profile and the energetics of the system.

Density profiles

It is also very useful to inspect the density profiles, n(x),
of the systems with A = 3 to 6 particles. We summarise
these results in Fig. 11, where the columns correspond to
different interaction strengths and the rows correspond
to different numbers of particles. We compare predictions
from the NQS (solid), the direct diagonalisation approach
(dashed) and the HF approximation (short-dash-dotted
lines).
The middle panels, corresponding to the non-interacting
case (V0 = 0), show A peaks on top of a Gaussian-like
overall behaviour. This is an expected behaviour, which
arises as a result of Eqs. (3) and (27). In the attractive
regime, the peak-like fermionic structure in the density
profile disappears from V0 ≈ −10 onwards. The NQS
results show a single peak, that becomes narrower as
V0 becomes more attractive. This is in line with the
HF prediction, which approaches the NQS result as the
number of particles increases. In contrast, the direct
diagonalisation approach is unable to grasp the narrow
density distribution beyond V0 ≤ −10. At V0 = −20, the
NQS and HF density distributions are almost a factor
of 2 narrower than the non-interacting case. It is thus
naı̈vely expected that a model space truncation in the
direct diagonalisation cannot capture such strong density
rearrangements.
In the strongly repulsive limit, V0  0, the interaction
effectively separates the fermions apart, leading to the
full crystallisation of the system [85, 88]. The separa-

2.0
1.5
1.0
0.5
0.0
2

Density, n(x)

Density, n(x)

Density, n(x)

Density, n(x)

16

V0 = -20

V0 = -10

V0 = 0

NQS
Diag
HF

V0 = 10

V0 = 20

A=3

0 = 0.5

A=4

0 = 0.5

1
0

A=5

2

0 = 0.5

1
0
3

A=6

0 = 0.5

2
1
06 4 20 2 4

Position, x

6 4 20 2 4

Position, x

6 4 20 2 4

Position, x

6 4 20 2 4

Position, x

6 4 20 2 4 6

Position, x

FIG. 11. Density profiles n(x) as a function of position x for different values of V0 and a fixed range σ0 = 0.5. From left to right,
V0 goes from −20 to 20 in increments of 10 units. From top to bottom, we show the results for A = 3, 4, 5 and 6 particles.

tion of single-particle orbitals, however, cannot proceed
indefinitely because the harmonic trap is more and more
effective as |x| increases. While the position of the A
density peaks barely changes, the troughs between them
become more and more defined as V0 increases. In this
repulsive regime, the direct diagonalisation for the density profile results coincide with the NQS predictions. In
contrast, the HF approach fails substantially. The HF
density profiles overestimate (underestimate) the peaks
(troughs) and the disagreement becomes more pronounced
as the number of particles increases. We stress that the
differences in density profiles arise from the existence of
backflow correlations in our NQS ansatz. More details on
the density profile and the average size of the system are
provided in Ref. [30].
The difference of the density profiles in the attractive and repulsive regimes is reflected into the energetics
of the system. We show different contributions to the
total energy as a function of the interaction strength
V0 in Fig. 12. Panels from top to bottom correspond
to different numbers of particles, from A = 2 (top) to
A = 6 (bottom). We distinguish the contributions due
P
∂i2
to the kinetic energy, hKi = hΨ| i − 2m
|Ψi/hΨ|Ψi; the
(external) harmonic oscillator potential energy, hU i =
P x2
hΨ| i − 2i |Ψi/hΨ|Ψi; and the interaction energy, hV i =
√
P
2
2
2
V0 /( 2πσ0 )hΨ| i<j e−(xi −xj )/2σ0 |Ψi/hΨ|Ψi.
These
components are all computed stochastically using the
NQS wavefunction probability.
We find a common picture, which is relatively indepen-

dent of the particle number. In the non-interacting case,
the virial theorem stipulates that hEi = 2hKi = 2hU i
(and hV i = 0). In the repulsive side, the harmonic oscillator and the interaction energy components increase
very slowly as V0 grows. We interpret this slow growth
in terms of localisation. When the single-particle orbitals
become localised into A well-defined, equidistant peaks,
the sharpening of the fermionic features only modifies
these two components slightly. In contrast, the kinetic
energy reduces substantially as a function of V0 . In fact,
for particle numbers A > 4, we observe that hKi ≤ hV i,
a condition that is typically employed to characterise a
(Wigner) crystal [88].
The analysis in terms of different energy components
indicates that the energy in the attractive regime behaves
rather differently. First of all, we find that the attractive
total energy in the regime where V0  0 is the result of
the cancellation of two large but opposite energy components. On the one hand, the kinetic energy hKi increases
substantially as V0 decreases, as a result of the strong
density rearrangement. On the other, the interaction energy hV i becomes extremely attractive as all the particles
are confined near the center of the trap and, consequently,
near each other. The central confinement also leads to
a near cancellation of the harmonic oscillator potential
energy hU i.
At this stage, we can draw some conclusions about the
nature of the correlations in the repulsive and attractive
sides of the spectrum. Clearly, the bosonic transition in
the attractive side leads to a very strong rearrangement

17

5
10

A=3 (b)

0

Energy components

10
20
20

A=4 (c)

Occupations, n

Total, H
Kinetic, K
Potential, U
Interaction, V

1.05
1.00

Occupations, n

0

A=2 (a)

1.00

Occupations, n

0 = 0.5

1.00

Occupations, n

5

1.00

0
20
40
40
20
0
20
40
60
50

A=5 (d)

A=6 (e)

(a) A=3

(e) A=3

10

1

10

2

10

1

10

2

10

1

10

2

10

1

10

2

0.95
NQS, n
Diag, n

0.90
0.85
1.05

(b) A=4

(f) A=4

0.95
NQS, n
Diag, n

0.90
0.85
1.05

(c) A=5

(g) A=5

0.95
NQS, n
Diag, n

0.90
0.85
1.05

(d) A=6

(h) A=6

0.95
0.90
0.8520

10

NQS, n
Diag, n
0
10

Strength, V0

20

20

10

0

10

Strength, V0

20

FIG. 13. Panels (a)-(d): hole (α < A) occupation probabilities for the A = 3 (top row) to the A = 6 (bottom row)
systems as a function of interaction strength V0 for a fixed
range σ0 = 0.5. We compare NQS results (solid circles) to the
direct diagonalisation predictions (solid lines). Panels (e)-(h):
the same, in logarithmic scale, for particle (α ≥ A) states up
to α = 14.

0
50
20 15 10 5 0

5 10 15 20

Strength, V0

FIG. 12. Different components of the NQS ground state energy
as a function of interaction strength, V0 , for a fixed range σ0 =
0.5. Solid, dashed, dash-dotted and dotted lines correspond to
the total, kinetic, harmonic oscillator and interaction energies,
respectively. Panels (a) to (e) correspond to systems of A = 2
to A = 6 particles. The horizontal dotted line is the noninteracting ground-state energy.

density profiles of A = 3 and 4 spinless fermions are
reported by Schilling et al. [56] employing an even parity
harmonium model. A universal bosonic peak for attractive
interactions was observed in that case too.
In contrast, the rearrangement of the density in the
repulsive regime mostly leads to a localisation of singleparticle states that exaggerates the associated fermionic
features. This is also found in the few-body system with
an harmonium model [56]. The HF approach in this limit,
however, overestimates the fermionic features, which again
highlights the importance of backflow correlations.

3.

of the density profile. This rearrangement is so strong,
in fact, that the direct diagonalisation based on noninteracting single-particle states struggles to capture it.
An accurate description of this transition requires instead
the solution of the system in real (or, possibly, momentum)
space. We note that qualitatively similar results for the

Occupation numbers

We get further insight on the correlation structure of
the system by looking at the occupation numbers, nα , for
different single-particle states α. We show nα for systems
with A = 3 (top row) to A = 6 (bottom row) in Fig. 13.
The left (right) hand panels correspond to the occupation
probabilities of holes (particles), nα<A (nα≥A ). There are

18
distinct common structures appearing in the occupation
numbers in the attractive and the repulsive regimes. In
the attractive case, the NQS predicts the appearance of
one doubly-degenerate state that becomes substantially
depleted as V0 becomes more and more negative. This
result is commensurate with the direct diagonalisation
occupation prediction, which also appears to be double
degenerate, although, somewhat less depleted. We interpret the difference between the NQS and the direct
diagonalization prediction, again, as a sign of the truncated model space. Both the NQS and the diagonalisation
predictions indicate that the remaining A − 2 hole states
are fully occupied to within a 2% accuracy, although,
the statistical noise floor in the NQS approach makes it
difficult to quantify this statement.
The particle states shown in panels (e)-(h) show the
appearance of a doubly-degenerate state in the repulsive
regime for all values of A. According to the NQS prediction, these states reach an occupation of ≈ 10% at
V0 = −20. These doubly-degenerate states are reminiscent of a bosonization of the fermionic degrees of freedom.
This happens in spite of the absence of active spins and
hence can only be observed in the case of a finite-range interaction. Doubly-degenerate structures in the attractive
regime have also been observed in variational calculation
of one-dimensional P-wave fermions [42]. These simulations, however, have a harder time describing the repulsive
regime, which the NQS can access seamlessly.
In the repulsive regime, V0 > 0, no double degeneracy
is observed. Single-hole states [panels (a)-(d)] and singleparticle states [panels (e)-(h)] are all distinct, and one
can clearly distinguish A states on the repulsive branch
of each panel with occupations nα > 5 × 10−3 . This
prediction is supported both by the direct diagonalisation
and the NQS results. For the A = 3 system, panel (a), we
find that 3 distinct single-hole states appear with small
depletions, with occupations of more than 95% up to
V0 ≈ 20. The corresponding single-particles states in
panel (e) are clustered into two nearly-degenerate states
with populations of ≈ 5% at V0 ≈ 20, and another state
with a population of 2%. A similar picture emerges as A
increases. For even values of A, we find that there is a
near (but not complete) degeneracy of A/2 states. In the
single-hole cases, the occupations decrease steadily with
V0 in pairs. Similarly, the occupation of particle states
increases in pairs of similar values. For odd A, the picture
is essentially the same, except that there is an odd singleparticle orbital with a specific occupation probability. We
note that there are similarities between this picture and
the results obtained in Ref. [56] for 1D spin-polarized
trapped fermions with harmonic pair interactions.
For both the single-particle and single-hole states, the
statistical noise floor is on the order of ≈ 10−2 . We find a
slight increase of this floor with particle number, of about
a factor of 2 when moving from A = 3 to A = 6. Although
one can see the statistical noise within the single-particle
states, their effect is even more evident in the singlehole states, where they lead to non-physical fluctuations

with nα > 1. We arbitrarily limit the number of singleparticle states to 14 within this analysis. The noise floor
is consistent for all values of V0 , indicating that its source
stems from the stochastic methodology used to calculate
the OBDM. We limit the range of occupation values
shown for the single-hole states to be above 5 × 10−3 ,
which highlights a few of the lowest single-hole states
obtained with the direct diagonalisation approach (solid
lines).

4.

One-body density matrix

So far, we have discussed local properties of the system.
We now turn our attention to non-local structures reflected
in the density matrices. We discuss the NQS results in this
and the following subsections, and refer the reader to the
Appendix for the analogous HF and direct diagonalisation
results. In Fig. 14, we show the OBDM ρ(x01 , x1 ) of
the ground-state wavefunction for A = 2 (top row) to
A = 6 (bottom row). The different columns correspond
to interaction strengths values from V0 = −20 to 20 (in
steps of 10). The central panels correspond to the noninteracting case, V0 , which can be understood in relatively
simple analytical terms from a combination of Eq. (27),
valid in the non-interacting case, and the HO eigenstates
of Eq. (3), leading to Eq. (10) [57]. In all cases, the
density matrix is purely real, and covers a more or less
square area in the x01 − x1 plane. This is a consequence of
the combination of single-particle terms ϕ∗n (x01 )ϕn (x1 ) in
the sum of Eq. (27), which naturally provide a limit both
within and outside the diagonal of the x01 − x1 plane [94].
This is clearly seen in Eq. (10), which indicates that
ρ(x01 , x1 ) is given by a Gaussian envelope in the x01 − x1
modulated by a polynomial.
Moreover, one finds that there is a relatively narrow
area of positive values near the diagonal, where ρ(x0 =
x, x) ≡ n(x) > 0, is positive definite. As one moves away
from the diagonal, definite ripples appear in areas with
consecutive positive and negative values. These ripples
reflect the nodal structure of the single-particle states. In
fact, there are as many changes of sign along the x01 = −x1
direction in one side of the diagonal as particles in the
system. Eq. (10) provides an explanation of this in terms
of the roots of the polynomials of order 2(A − 1) along
the x01 = −x1 direction.
In the attractive case, shown in the left panels, the overall size extent of the system decreases (see Fig. 11). Similarly, the support of the OBDM in the x01 − x1 plane also
diminishes. Moreover, the peaks and troughs associated
to the changes of sign in the off-diagonal direction move
closer to the diagonal. Importantly, these interference
effects appear to increase in magnitude as the interaction
strength becomes more negative. We stress that the diagonalisation of this strongly oscillating OBDM leads to
occupation numbers with a dominant doubly-degenerate
structure, more reminiscent of a coherent picture.
In the strongly repulsive case, in the panels on the

Position, x01

19

4
2
0
2
4
4
2
0
2
4
4
2
0
2
4
4
2
0
2
4
4
2
0
2
4

V0 = -20

A=2

V0 = -10

V0 = 0

V0 = 10

V0 = 20

2.0
1.5
1.0
0.5
0.1
0.1
0.5
2.0
1.5
1.0
0.5
0.1
0.1

A=3

0.5
2.0
1.5
1.0
0.5
0.1
0.1

A=4

0.5
2.0
1.5
1.0
0.5
0.1
0.1

A=5

0.5
2.0
1.5
1.0
0.5
0.1
0.1

A=6

4 20 2 4 4 20 2 4 4 20 2 4 4 20 2 4 4 20 2 4
Position, x1

0.5

FIG. 14. Density contour plots of the one-body density matrix ρ(x01 , x1 ) of systems from A = 2 (top row) to A = 6 (bottom row)
particles. Columns correspond to different interaction strengths, from V0 = −20 (left column), to V0 = 20 (right). Contours are
shown at density matrix values of −0.5, −0.1, 0.1, 0.5, 1.0, 1.5 and 2.0. The colour coding is the same across all panels.

right, one can clearly distinguish the localization of singleparticle orbitals along the diagonal in the form of welldefined equidistant peaks. The off-diagonal oscillations
and change of signs observed in the non-interactive and
the attractive regimes, are substantially damped in this
case. At V0 = 20, for instance, one only observes a well
defined series of A − 1 quasi-circular regions with negative
values in a direction parallel to the diagonal. While there
are additional oscillations along the off-diagonal direction,
these have a much smaller amplitude, to the point that
they can hardly be distinguished in the scale of the figure.

5.

Pair correlation function

Finally, we present in Fig. 15, the PCF, g(x1 , x2 ) of
Eq. (11) for different particle numbers. The panels are
organised in the same way as Fig. 14. The PCF provides
information of correlations due both to the antisymmetric nature of the system and to the presence of interactions [54]. The function g(x1 , x2 ) is very different in the
attractive and the repulsive regimes, but there are common structures across all panels. Specifically, we find a
ridge around x1 ≈ x2 where the pair correlations vanishes.
This is a consequence of the Pauli exclusion principle,
which in the spinless fermion case imposes the condition

g(x, x) = 0. In the non-interacting system, the condition
is enforced by the (x1 − x2 )2 term of Eq. (12). The width
of this “Pauli ridge”, however, changes substantially with
interaction strength, which indicates that part of it is also
a consequence of interaction effects. On the repulsive side,
shown on the panels to the right of the center, one clearly
finds that the ridge becomes wider with V0 . This effect
is a reflection of the spatial localisation of the orbitals
observed in Figs. 7 and 11. We expect the size of the
ridge in the repulsive side to be sensitive to both V0 and
the range of the interaction, σ0 . As V0 is more repulsive,
particles try to localise more, leading to more distant and
well-defined peaks in the PCF.
In contrast, on the attractive regime displayed on the
left panels of the figure, we find that the ridge becomes
narrower as V0 becomes more attractive, to the point
that, for A > 5, the ridge is difficult to see on the leftmost
panels with V0 = −20. The pair distribution function
in the attractive side is relatively featureless and, other
than the ridge, it is extremely peaked in an almost square
region around the center. This indicates a high likelihood
of finding one particle in a region within a few units
of position of the center, a picture that is reminiscent
of a Bose-Einstein condensate. This picture is in line
with the PCF of two spinless fermions with a soft-core
potential [41] and of the correlation structure of P-wave

Position, x2 = x02

20

4
2
0
2
4
4
2
0
2
4
4
2
0
2
4
4
2
0
2
4
4
2
0
2
4

V0 = -20 V0 = -10

A=2

V0 = 0

V0 = 10

V0 = 20

1.0
0.5

A=3

0.0
1.0
0.5

A=4

0.0
1.0
0.5

A=5

0.0
1.0
0.5

A=6

0.0
1.0
0.5

4 20 2 4

4 20 2 4

4 20 2 4 4 20 2 4
Position, x1 = x01

4 2 0 2 4 0.0

FIG. 15. Density contour plots of the pair correlation function g(x1 , x2 ) for systems from A = 2 (top row) to A = 6 (bottom
row) particles. Columns correspond to different interaction strengths, from V0 = −20 (left column), to V0 = 20 (right). Contours
are shown at steps of 0.05 from 0 to 0.35 (solid lines), and at steps of 0.2 from 0.4 to 2 (dashed lines). The colour coding is the
same across all panels.

fermions observed in Ref. [42].
In contrast to this relatively featureless peak, g(x1 , x2 )
on the repulsive side has a much richer structure, with
several well-defined peaks. These peaks are clear indications of the emerging localised structure of the system,
and have been observed in analogous simulations of onedimensional, few-body Wigner crystals [85]. For odd
particle numbers, we find that there is always a peak to
the right (or left) of the Pauli ridge along the x1 = 0
direction. For these systems, the density has a peak at
x = 0 (see Fig. 11), so one particle sitting at x1 = 0
will have a large probability of finding A − 1 particles at
fixed intervals in x2 . For A = 3, this occurs at x2 = ±2,
whereas for A = 5 this happens at about x2 = ±1.5 and
±3.
The structure for an even number of particles is relatively different. For an even number of particles, there
is a depletion in the density distribution at the center
of the trap, see Figs. 7 and 11. Consequently, the PCF
along xi = 0 does not show any peaks. Instead, the lines
of horizontal or vertical A − 1 peaks are found at around
xi ≈ ±1. Whereas for A = 4 particles a second set of
3 peaks is found at xi = ±2.5, for A = 6 particles this
is localised at xi = ±2. The well-defined single-particle
peaks are therefore more compressed as A increases, in

line with the results of Fig. 11.
All in all, the PCF for all systems indicates a welldefined localised phase in the repulsive regime, and a
Bose-like phase in the attractive regime. This complex
behaviour is obtained with an NQS formed by a single
determinant with backflow correlations. In other words,
for a fixed particle number, the same NQS is capable
of describing systems with very different spatial extents,
correlation structures and underlying physical pictures.
We take this as a promising sign for the performance of
NQS approaches in the description of condensed matter
systems.

V.

CONCLUSION AND OUTLOOK

To conclude, we have applied the NQS method to solve
the Schrödinger equation for one-dimensional systems of A
harmonically-trapped, interacting fermions without spin
degrees of freedom. We model the interaction using a toy
model Gaussian form factor, motivated by nuclear physics
applications, and such that in the zero-range limit we
recover the non-interacting case. We purposely choose a
set of interaction strengths and ranges where perturbation
theory may not converge easily. In particular, we find

21
that an interesting choice for the interaction range is half
the natural oscillator length.
The NQS that we employ provides a fully antisymmetric
ansatz to represent one-dimensional ‘spinless’ fermions.
The NQS has two equivariant layers of H = 64 hidden
nodes each. These layers embed the one-dimensional
positions of A particles into a H-dimensional space. These
layers are then projected into a single GSD. This approach
benefits from backflow correlations from the outset, and
does not explicitly require a Jastrow factor. The number
of parameters of the NQS remains nearly constant when
going from A = 2 to A = 6 particles. By combining the
NQS with VMC techniques, we obtain a wavefunction
that is able to represent many-body correlations and can
accurately describe very different physical regimes without
any specific modifications to the network architecture.
The focus of our paper is on benchmarking the new
NQS approach with other well-known many-body methods. For all values of A, we compare against the mean-field
Hartee-Fock method and the direct diagonalisation approach. Moreover, in the A = 2 case we have access to
an exact solution in real space as well as a perturbative
treatment of the Gaussian interaction. The results for all
values of A indicate that the NQS can efficiently provide
an accurate representation of the many-body wavefunction. One benefit of the NQS approach formulated in the
real space continuum is its variational performance, that
surpasses mean-field approaches and does not suffer from
basis truncation effects, like the direct diagonalisation
method does. We characterise our benchmarking process
using several properties, including the ground-state energy, density profiles, single-particle occupation numbers
as well as the one-body density matrix and the PCF.
The NQS can accurately describe the ground-state
wavefunction across different physical regimes. In particular, we find two very different pictures that arise as
the strength of the interaction goes from very attractive
to very repulsive values. We find a common, methodindependent interpretation for these two phases of 1D
trapped spinless fermionic systems. On the attractive side,
the density distribution of the system is a single peak
centered at the origin, reminiscent of a Bose-Einstein
condensate. The peak becomes narrower and higher as
the strength becomes more negative. This represents a
substantial density rearrangement in the system, that is
hard to capture with a truncated basis direct diagonalisation approach based on an harmonic oscillator basis. A
real-space implementation of the Hartree-Fock method,
however, describes well this phase for sufficiently large A.
In this regime, the one-body density matrix is strongly oscillating off the diagonal and the pair distribution function
is narrow and squared-shape. We find that a degenerate set of 2 single-particle orbitals are strongly depleted,
whereas the remaining A − 2 states remain fully occupied.
In contrast, for large and repulsive values of the interaction strength we find a completely different picture.
In this limit, we reach the regime of a localised crystal,
and fermions spontaneously order in a periodic fashion.

This is reflected in the density distribution, which has a
well-defined periodic structure, with A peaks, as well as
the PCF, which shows associated crystalline structures.
In terms of occupation numbers, the repulsive regime
exhibits quasi-degeneracies in pairs of orbitals. We note
that this regime is well described by the direct diagonalisation approach, but the HF approximation predicts density
distributions with exaggerated localisation features.
We foresee several applications of this work in the near
future, and distinguish between applied and formal developments. On the applied side, we have found clear
signatures of two physical phases in relatively simple
fermionic systems. When spin is not present, finite-range
interaction effects are necessary and lead to very different behaviours in the attractive and repulsive regime.
Here, one may exploit NQSs to investigate physical features that have not been explored yet, like higher-order
density matrices. Moreover, one could also employ the
NQS wavefunction to compute matrix elements of other
relevant operators employing standard Monte Carlo techniques [61]. Having access to the full wave function of the
system, we should also be able to characterise the evolution of entanglement measures as a function of interaction
parameters. It would be interesting to perform NQS simulations with odd parity potentials, which resemble the
more realistic interactions employed in the past in spinless
fermion studies [35, 37, 39]. We stress that there is no
fundamental limitation hampering the applicability of
the NQS method for derivative odd parity potentials. In
addition, one could extend this approach to other trapped
systems, with hard boundary conditions [95], or to infinite systems incorporating periodic boundary conditions
[20, 96, 97].
On the formal side, there are interesting step forwards
to take in a variety of directions. First, it would be interesting to quantify the quality of the wavefunction ansatz
in more formal terms. In other words, one could try and
quantify what information is lost when introducing this
NQS ansatz. A potential avenue may involve the quantification of entanglement measures on NQS. In applications
of one-dimensional ultracold atoms, spin degrees of freedom are relevant, and often manipulated experimentally.
This calls for an explicit, general spin-dependent representation of NQSs, along the lines recently explored in lattice
systems [98], nucleons [33], the electron gas [20, 96] or
unitary fermions [97], but potentially applicable to SU(N )
interactions. A comparison with the rich variety of experiments in non-perturbative regimes here may provide a
fertile ground for tests of the applicability of NQS ansätze.
Finally, our findings indicate that an NQS originally pretrained in a non-interacting case can eventually learn at
least two different phases of a quantum system. It would
be interesting to analyse whether this result is general,
and whether NQSs can indeed perform across complex
quantum phase transition boundaries.
Our ultimate aim is the study of nuclear physics systems employing NQSs. To this end, we need to extend
our current technology to treat three-dimensional systems.

Position, x01

22

4
2
0
2
4
4
2
0
2
4
4
2
0
2
4
4
2
0
2
4
4
2
0
2
4

V0 = -20

A=2

V0 = -10

V0 = 0

V0 = 10

V0 = 20

2.0
1.5
1.0
0.5
0.1
0.1
0.5
2.0
1.5
1.0
0.5
0.1
0.1

A=3

0.5
2.0
1.5
1.0
0.5
0.1
0.1

A=4

0.5
2.0
1.5
1.0
0.5
0.1
0.1

A=5

0.5
2.0
1.5
1.0
0.5
0.1
0.1

A=6

4 20 2 4 4 20 2 4 4 20 2 4 4 20 2 4 4 20 2 4
Position, x1

0.5

FIG. 16. The same as Fig. 14 for the Hartree-Fock approximation.

This also requires the inclusion of spin and isospin degrees of freedom. All studies so far indicate that nuclei in
the few-body sector can be theoretically accessed by employing NQSs [29, 31–33]. It remains to be seen whether
the promising scaling with particle number that we have
found in this work can be efficiently transferred into a
nuclear physics setting and deliver a substantial change
in ab initio nuclear theory.

Appendix A: Non-local properties

In this Appendix, we look at the non-local properties
obtained with our benchmarks models. We provide, specifically, an analysis of the OBDM and PCF obtained within
the HF approximation and within the direct diagonalization framework. On the one hand, this provides a useful
cross-check with the NQS results of the main text. On
the other, it allows us to identify the effect of correlations
in the non-local properties of the system.

1.

Hartree-Fock

We start by discussing the results of Fig. 16, which
shows the OBDM in the HF approximation. The format
and panel structure is the same as shown for the NQS data

in Fig. 14: different rows correspond to particle numbers
from A = 2 to A = 6 and different columns indicate
different interaction strengths for σ0 = 0.5. Qualitatively,
Figs. 14 and 16 are very similar. In the attractive regime
(panels to the left of the center), we find that the system
becomes more compact as V0 becomes more negative.
Just as in the NQS case, the HF solution shows a strong
oscillatory behavior off the diagonal. In contrast to the
NQS solution, however, the central ridge in the HF results
is higher and the overall support of the density matrix
has a more well-defined, square shape.
The central column shows the same results for the NQS
and the HF solution, as expected since this is a noninteracting case. Nonetheless, this is nontrivial check on
the numerical accuracy of the NQS solution, which thus
reproduces not only the energy but also the non-local
properties of the noninteracting wavefunction. On the
repulsive side, shown in the panels to the right of the
center, the HF results are also very similar to the NQS
data shown in Fig. 14. In the HF solution, we find that
there is more structure concentrated along the diagonal,
with more localised solutions and clearly identifiable peaks
compared to the NQS simulations. This bodes well with
the findings of the density profiles shown in Fig. 11. Off
the diagonal, the NQS results show a slightly stronger
oscillatory behaviour than the HF predictions.
We now discuss the PCF within the HF approximation,
which we show in Fig. 17. Here, the format is the same as

Position, x2 = x02

23

4
2
0
2
4
4
2
0
2
4
4
2
0
2
4
4
2
0
2
4
4
2
0
2
4

V0 = -20 V0 = -10

A=2

V0 = 0

V0 = 10

V0 = 20

1.0
0.5

A=3

0.0
1.0
0.5

A=4

0.0
1.0
0.5

A=5

0.0
1.0
0.5

A=6

0.0
1.0
0.5

4 20 2 4

4 20 2 4

4 20 2 4 4 20 2 4
Position, x1 = x01

4 2 0 2 4 0.0

FIG. 17. The same as Fig. 15 for the Hartree-Fock approximation.

Fig. 15 in the main body of the text. Just as in the case of
the OBDM, the central column of the two cases is the same.
This indicates, again, that the noninteracting case is under
control with the NQS ansatz. This benchmarks indicates
that the NQS ansatz does not loose any significant amount
of information at the two-body level.

Differences between the HF and NQS pair distribution
functions can be observed in both the attractive and repulsive regimes. In the attractive case, the support for
the HF correlation functions is smaller than in the NQS
case. This is in line with the corresponding density distributions, which are narrower in the HF case. In addition,
the HF case shows a sharper, square-like behaviour in the
attractive cases and a somewhat narrower Pauli ridge.

In the repulsive case, the HF densities show a much
more localised state. In the pair distribution function,
this translates into very well-defined peaks. The peaks
in the HF distribution lie close to those predicted by the
NQS, but are generally rounder and higher.

2.

Direct diagonalization

We have also computed the OBDM and the PCF for
the direct diagonalisation simulations. We already know
from the analysis of the energetics, the local densities and
the occupation numbers that the exact diagonalisation
solution has convergence issues in the attractive regime.
We therefore expect to see differences in this sector, which
should be taken as indications of the numerical lack of
convergence associated to the truncation of the finite
model space as opposed to any actual physical limitations.
We show in Fig. 18 the OBDM obtained from the exact
diagonalization approaches in the same format as Figs. 14
and 16. As expected, there are virtually no observable
differences in the central and right panels of the Figures.
In this regime, the exact diagonalization results are well
converged and the agreement with the NQS can be taken
as a solid qualitative benchmark. In other words, the
one-body non-local properties of the NQS wavefunction
are well under control.
On the attractive regime, in the panels left of the center, we observe increasing differences as the interaction
strength V0 and the particle number A increase. The

Position, x01

24

4
2
0
2
4
4
2
0
2
4
4
2
0
2
4
4
2
0
2
4
4
2
0
2
4

V0 = -20

A=2

V0 = -10

V0 = 0

V0 = 10

V0 = 20

2.0
1.5
1.0
0.5
0.1
0.1
0.5
2.0
1.5
1.0
0.5
0.1
0.1

A=3

0.5
2.0
1.5
1.0
0.5
0.1
0.1

A=4

0.5
2.0
1.5
1.0
0.5
0.1
0.1

A=5

0.5
2.0
1.5
1.0
0.5
0.1
0.1

A=6

4 20 2 4 4 20 2 4 4 20 2 4 4 20 2 4 4 20 2 4
Position, x1

0.5

FIG. 18. The same as Fig. 14 for the direct diagonalization approach.

lowest left panel, with V0 = −20 and A = 6, is the most
affected in this case. We find a density matrix with extended support in the x1 − x01 plane. Off the diagonal,
we observe the same number of oscillations in the NQS
and the exact diagonalisation cases, but the latter shows
a larger, less compact oscillation structure. We assume
that this is due to the absence of high energy modes in
the active space, that may be able to account for faster
off-diagonal oscillations.
Finally, Fig. 19 shows the PCF extracted from the
exact diagonalization approach. On the noninteracting
and the repulsive columns, there are no notable differences between the NQS results of Fig. 15 and the direct
diagonalization results. Again, this can be taken as an
indication of the high-quality NQS wavefunction. Just
as in the case of the OBDM, the differences between the
NQS and the exact diagonalization method increase with
A and are more visible for the more attractive values of V0 .
In accordance with the observations of the local density
profiles of Fig. 11 and the OBDM of Fig. 14, the direct
diagonalisation results tend to have a more compact PCF,
which also features some very faint oscillations off the diagonal. We attribute these again to the truncation of the
many-body basis in the exact diagonalization approach.
ACKNOWLEDGMENTS

This work is supported by STFC, through Grants Nos
ST/L005743/1 and ST/P005314/1; by grants PID2020-

118758GB-I00 and PID2020-114626GB-I00 funded by
MCIN/AEI/10.13039/501100011033; by the “Ramón y
Cajal” grant RYC2018-026072 funded by MCIN/AEI
/10.13039/501100011033 and FSE “El FSE invierte
en tu futuro”; by the “Unit of Excellence Marı́a de
Maeztu 2020-2023” award to the Institute of Cosmos Sciences, Grant CEX2019-000918-M funded by
MCIN/AEI/10.13039/501100011033 and by the Generalitat de Catalunya, grant 2021SGR01095. TRIUMF receives federal funding via a contribution agreement with
the National Research Council of Canada. This work
has been financially supported by the Ministry of Economic Affairs and Digital Transformation of the Spanish
Government through the QUANTUM ENIA project call
– Quantum Spain project, and by the European Union
through the Recovery, Transformation and Resilience
Plan – NextGenerationEU within the framework of the
Digital Spain 2026 Agenda. The authors acknowledge
the computer resources at Artemisa, funded by the European Union ERDF and Comunitat Valenciana as well as
the technical support provided by the Instituto de Fı́sica
Corpuscular, IFIC (CSIC-UV).

Position, x2 = x02

25

4
2
0
2
4
4
2
0
2
4
4
2
0
2
4
4
2
0
2
4
4
2
0
2
4

V0 = -20 V0 = -10

A=2

V0 = 0

V0 = 10

V0 = 20

1.0
0.5

A=3

0.0
1.0
0.5

A=4

0.0
1.0
0.5

A=5

0.0
1.0
0.5

A=6

0.0
1.0
0.5

4 20 2 4

4 20 2 4

4 20 2 4 4 20 2 4
Position, x1 = x01

4 2 0 2 4 0.0

FIG. 19. The same as Fig. 15 for the direct diagonalization approach.

[1] G. Carleo, I. Cirac, K. Cranmer, L. Daudet, M. Schuld,
N. Tishby, L. Vogt-Maranto, and L. Zdeborová, Rev.
Mod. Phys. 91, 045002 (2019), arXiv:1903.10563.
[2] G. Cybenko, Mathematics of control, signals and systems
2, 303 (1989).
[3] K. Hornik, Neural Networks 4, 251 (1991).
[4] B. Irie and S. Miyake, in ICNN (1988) pp. 641–648.
[5] A. N. Kolmogorov, in Doklady Akademii Nauk, Vol. 114
(Russian Academy of Sciences, 1957) pp. 953–956.
[6] G. Carleo and M. Troyer, Science 355 (2017), 10.1126/science.aag2302, arXiv:1606.02318.
[7] H. Saito, J. Phys. Soc. Japan 86, 093001 (2017),
arXiv:1707.09723.
[8] H. Saito, J. Phys. Soc. Japan 87, 074002 (2018),
arxiv:1804.06521.
[9] K. Choo, G. Carleo, N. Regnault, and T. Neupert, Phys.
Rev. Lett. 121, 167204 (2018), arXiv:1807.03325.
[10] D. Luo and B. K. Clark, Phys. Rev. Lett. 122, 226401
(2019), arXiv:1807.10770.
[11] M. Rigo, B. Hall, M. Hjorth-Jensen, A. Lovato,
and F. Pederiva, Phys. Rev. E 107, 025310 (2023),
arxiv:2211.04614.
[12] B. Fore, J. M. Kim, G. Carleo, M. Hjorth-Jensen, A. Lovato, and M. Piarulli, Phys. Rev. Res. 5, 033062 (2023),
arXiv:2212.04436.
[13] P. Mujal, Àlex Martı́nez Miguel, A. Polls, B. JuliáDı́az, and S. Pilati, SciPost Phys. 10, 073 (2021),

arXiv:2010.03875.
[14] N. Saraceni, S. Cantori, and S. Pilati, Phys. Rev. E 102,
033301 (2020), arXiv:2005.14290.
[15] D. Pfau, J. S. Spencer, A. G. D. G. Matthews, and
W. M. C. Foulkes, Phys. Rev. Res. 2, 033429 (2020),
arXiv:1909.02487.
[16] J. S. Spencer, D. Pfau, A. Botev, and W. M. C. Foulkes,
(2020), arXiv:2011.07125.
[17] J. Hermann, Z. Schätzle, and F. Noé, Nat. Chem. 12,
891 (2020), arXiv:1909.08423.
[18] Z. Schätzle, J. Hermann, and F. Noé, J. Chem. Phys.
154, 124108 (2021), arXiv:2010.05316.
[19] M. Wilson, N. Gao, F. Wudarski, E. Rieffel, and N. M.
Tubman, (2021), arXiv:2103.12570.
[20] M. Wilson, S. Moroni, M. Holzmann, N. Gao, F. Wudarski,
T. Vegge, and A. Bhowmik, Phys. Rev. B 107, 235139
(2023), arXiv:2202.04622.
[21] I. von Glehn, J. S. Spencer, and D. Pfau, (2022),
arXiv:2211.13672.
[22] M. Scherbela, R. Reisenhofer, L. Gerard, P. Marquetand, and P. Grohs, Nature Comp. Sci. 2, 331 (2022),
arXiv:2105.08351.
[23] D. Luo, A. P. Reddy, T. Devakul, and L. Fu, (2023),
arXiv:2303.08162.
[24] J. Hermann, J. Spencer, K. Choo, A. Mezzacapo, W. M. C.
Foulkes, D. Pfau, G. Carleo, and F. Noé, Nat. Rev. Chem.
(2023), arXiv:2208.12590.

26
[25] K. Choo, A. Mezzacapo, and G. Carleo, Nat. Commun.
11, 2368 (2020), arXiv:1909.12852.
[26] F. Vicentini, D. Hofmann, A. Szabó, D. Wu, C. Roth,
C. Giuliani, G. Pescia, J. Nys, V. Vargas-Calderón, N. Astrakhantsev, and G. Carleo, SciPost Phys. Codebases , 7
(2022).
[27] D. Ceperley, G. V. Chester, and M. H. Kalos, Phys. Rev.
B 16, 3081 (1977).
[28] A. Paszke, S. Gross, S. Chintala, G. Chanan, E. Yang,
Z. DeVito, Z. Lin, A. Desmaison, L. Antiga, and A. Lerer,
in NIPS Autodiff Workshop (2017).
[29] J. Keeble and A. Rios, Phys. Lett. B 809 (2020),
arXiv:1911.13092.
[30] J. W. T. Keeble, Neural Network Solutions to the
Fermionic Schrödinger Equation, Ph.D. thesis, University
of Surrey (2022).
[31] C. Adams, G. Carleo, A. Lovato, and N. Rocco, Phys.
Rev. Lett. 127, 022502 (2021), arxiv:2007.14282.
[32] A. Gnech, C. Adams, N. Brawand, G. Carleo, A. Lovato, and N. Rocco, Few-Body Systems 63, 7 (2022),
arXiv:2108.06836.
[33] A. Lovato, C. Adams, G. Carleo, and N. Rocco, Phys.
Rev. Res. 4, 043178 (2022), arXiv:2206.10021.
[34] M. Girardeau, J. Math. Phys. 1, 516 (1960).
[35] M. Valiente, Phys. Rev. A 102, 053304 (2020),
arXiv:2009.00624.
[36] M. D. Girardeau, H. Nguyen, and M. Olshanii, Opt.
Commun. 243, 3 (2004), cond-mat/0403721.
[37] T. Sowiński and M. Ángel Garcı́a-March, Rep. Prog. Phys.
82, 104401 (2019), arxiv:1903.12189.
[38] A. Minguzzi and P. Vignolo, AVS Quantum Science 4,
027102 (2022), arxiv:2201.02362.
[39] M. Girardeau and M. Olshanii,
(2003), condmat/0309396.
[40] M. D. Girardeau and M. Olshanii, Phys. Rev. A 70,
023608 (2004).
[41] P. Kościk and T. Sowiński, Sci. Rep. 8, 48 (2018),
arXiv:1707.04240.
[42] P. Kościk and T. Sowiński, New J. Phys. 22, 093053
(2020), arXiv:2004.06610.
[43] I. Bloch, J. Dalibard, and W. Zwerger, Rev. Mod. Phys.
80, 885 (2008), arxiv:0704.3011.
[44] S. Giorgini, L. P. Pitaevskii, and S. Stringari, Rev. Mod.
Phys. 80, 1215 (2008), arxiv:0706.3360.
[45] B. DeMarco and D. S. Jin, Science 285, 1703 (1999).
[46] N. Navon, S. Nascimbène, F. Chevy, and C. Salomon,
Science 328, 729 (2010), arxiv:1004.1465.
[47] A. N. Wenz, G. Zürn, S. Murmann, I. Brouzos, T. Lompe,
and S. Jochim, Science 342, 457 (2013), arxiv:1307.3443.
[48] A. Rojo-Francàs, A. Polls, and B. Juliá-Dı́az, Mathematics 8, 1196 (2020), arXiv:2005.10886.
[49] Y. Suzuki and K. Varga, Stochastic Variational Approach
to Quantum-Mechanical Few-Body Problems (SpringerVerlag Berlin Heidelberg, 1998).
[50] P. Ring and P. Schuck, The Nuclear Many-Body Problem
(Springer, Berlin, Heidelberg, 1980).
[51] A. Kievsky, M. Gattobigio, L. Girlanda, and M. Viviani, Annu. Rev. Nucl. Part. Sci. 71, 465 (2021),
arXiv:2102.13504.
[52] L. Mitas, Phys. Rev. Lett. 96, 240402 (2006), arXiv:condmat/0601485.
[53] P.-O. Löwdin, Phys. Rev. 97, 1474 (1955).

[54] M. J. Knight, H. M. Quiney, and A. M. Martin, New J.
Phys. 24, 053004 (2022), arXiv:2106.09187.
[55] C. Schilling, Phys. Rev. A 88, 042105 (2013),
arXiv:1307.6858.
[56] C. Schilling and R. Schilling, Phys. Rev. A 93, 021601(R)
(2016), arXiv:1508.04452.
[57] J. Rius Casado, Analytical and machine learning study
of non-interacting one-dimensional spinless trapped
fermionic systems, Master’s Thesis, University of
Barcelona (2023).
[58] E. K. U. Gross, E. Runge, and O. Heinonen, ManyParticle Theory (IOP Publishing, Bristol, 1991).
[59] A. Sannai, Y. Takai, and M. Cordonnier, (2019),
arXiv:1903.01939.
[60] R. M. Martin, L. Reining, and D. M. Ceperley, Interacting Electrons: Theory and Computational Approaches
(Cambridge University Press, 2016).
[61] F. Becca and S. Sorella, Quantum Monte Carlo Approaches for Correlated Systems (Cambridge University
Press, 2017).
[62] M. Hutter, (2020), arXiv:2007.15298.
[63] N. Metropolis and S. Ulam, J. Am. Stat. Assoc. 44, 335
(1949).
[64] W. K. Hastings, Biometrika 57, 97 (1970).
[65] D. P. Kingma and J. Ba, (2014), arXiv:1412.6980.
[66] S.-X. Zhang, Z.-Q. Wan, and H. Yao, Phys. Rev. Res. 5,
033041 (2023), arXiv:1911.09117.
[67] A. Scemama, T. Lelièvre, G. Stoltz, E. Cancès, and
M. Caffarel, J. Chem. Phys. 125, 114105 (2006),
arXiv:cond-mat/0606439.
[68] J. Keeble, “Spinless fermions,” https://github.com/
jwtkeeble/SpinlessFermions (2023), github repository.
[69] A. Azzam, Transfer Learning For Many-Body Systems,
Master’s Thesis, University of Barcelona (2023), available
at http://hdl.handle.net/2445/202717.
[70] J.-P. Blaizot and G. Ripka, Quantum theory of finite
systems (MIT Press, Cambridge, Massachusetts, 1986).
[71] R. P. Feynman and M. Cohen, Phys. Rev. 102, 1189
(1956).
[72] M. Holzmann, B. Bernu, and D. M. Ceperley, Phys. Rev.
B 74, 104510 (2006), arXiv:cond-mat/0605513.
[73] M. Holzmann and S. Moroni, Phys. Rev. B 99, 085121
(2019), arXiv:1910.07167.
[74] D. M. Ceperley, J. Stat. Phys. 63, 1237 (1991).
[75] P. Mujal, E. Sarlé, A. Polls, and B. Juliá-Dı́az, Phys.
Rev. A 96, 043614 (2017), arXiv:1707.04166.
[76] A. Rojo-Francàs, F. Isaule, and B. Juliá-Dı́az, Phys. Rev.
A 105, 063326 (2022).
[77] M. Plodzień, D. Wiater, A. Chrostowski, and T. Sowiński,
(2018), arXiv:1803.08387.
[78] J. W. Negele and H. Orland, Quantum Many-Particle
Systems (Addison-Wesley, 1987).
[79] C. C. Marston and G. G. Balint-Kurti, J. Chem. Phys.
91, 3571 (1989).
[80] A. Rios, “One-dimensional spinless fermions,” https:
//github.com/arnaurios/1D_fermions (2023), github
repository.
[81] T. Busch, B. G. Englert, K. Rzazewski, and M. Wilkens,
Found. Phys. 28, 549 (1998).
[82] B. L. Earl, J. Chem. Ed. 85, 453 (2008).
[83] N. D. Drummond, Z. Radnai, J. R. Trail, M. D. Towler,
and R. J. Needs, Phys. Rev. B 69, 085116 (2004),
arXiv:0801.0377.
[84] E. Wigner, Phys. Rev. 46, 1002 (1934).

27
[85] K. Jauregui, W. Häusler, and B. Kramer, EPL 24, 581
(1993), arXiv:cond-mat/9305034.
[86] B. Szafran, F. M. Peeters, S. Bednarek, T. Chwiej, and
J. Adamowski, Phys. Rev. B 70, 035401 (2004), condmat/0405350.
[87] I. Shapir, A. Hamo, S. Pecker, C. P. Moca, Ö. Legeza, G. Zarand, and S. Ilani, Science 364, 870 (2019),
arXiv:1803.08523.
[88] D. D. Vu and S. Das Sarma, Phys. Rev. B 101, 125113
(2020), arXiv:1901.00019.
[89] N. Ziani, F. Cavaliere, K. Becerra, and M. Sassetti,
Crystals 11 (2020), 10.3390/cryst11010020.
[90] B. E. Granger and D. Blume, Phys. Rev. Lett. 92, 133202
(2004), cond-mat/0307358.

[91] M. Valiente, Phys. Rev. A 103, L021302 (2021),
arXiv:2009.00614.
[92] I. Morera, B. Juliá-Dı́az, and M. Valiente, (2021),
arXiv:2103.16499.
[93] W. L. McMillan, Phys. Rev. 138, A442 (1965).
[94] A. Rios, B. Barker, M. Buchler, and P. Danielewicz, Ann.
Phys. 326, 1274 (2011), arXiv:1009.0215.
[95] A. Radu and C. A. Duque, Sci. Rep. 12, 2535 (2022),
arxiv:2109.03311.
[96] G. Pescia, J. Nys, J. Kim, A. Lovato, and G. Carleo,
(2023), arXiv:2305.07240.
[97] J. Kim, G. Pescia, B. Fore, J. Nys, G. Carleo, S. Gandolfi, M. Hjorth-Jensen,
and A. Lovato, (2023),
arXiv:2305.07240.
[98] J. Robledo Moreno, G. Carleo, A. Georges, and J. Stokes,
Proc. Natl. Acad. Sci. 119 (2022), arxiv:2111.10420.


